HAT-P-34b -- HAT-P-37b: Four Transiting Planets More Massive Than Jupiter Orbiting Moderately Bright Stars

We report the discovery of four transiting extrasolar planets (HAT-P-34b - HAT-P-37b) with masses ranging from 1.05 to 3.33 MJ and periods from 1.33 to 5.45 days. These planets orbit relatively bright F and G dwarf stars (from V = 10.16 to V = 13.2). Of particular interest is HAT-P-34b which is moderately massive (3.33 MJ), has a high eccentricity of e = 0.441 +/- 0.032 at P = 5.4526540+/-0.000016 d period, and shows hints of an outer component. The other three planets have properties that are typical of hot Jupiters.

==> data/HTR114-005_phfu_tab.txt <==
# BJD         MAGCORR   MERR      MAGFIT   FIL
# [1]         [2]       [3]       [4]      [5]
# 
55616.96855   0.02527   0.00133  12.41350  i
55616.97081   0.02387   0.00135  12.41200  i
55616.97308   0.02220   0.00133  12.41020  i
55616.97540   0.02311   0.00131  12.41290  i
55616.97774   0.02297   0.00132  12.41110  i
55616.97986   0.02149   0.00133  12.40940  i
55616.98176   0.02186   0.00133  12.40980  i
55616.98366   0.01909   0.00131  12.40740  i
55616.98555   0.02301   0.00132  12.41180  i
55616.98744   0.02165   0.00129  12.40910  i
55616.98933   0.02058   0.00130  12.40830  i
55616.99125   0.02047   0.00131  12.40830  i
55616.99315   0.01888   0.00129  12.40710  i
55616.99503   0.02211   0.00130  12.41140  i
55616.99693   0.02249   0.00128  12.41160  i
55616.99884   0.02099   0.00126  12.40860  i
55617.00074   0.01727   0.00128  12.40550  i
55617.00265   0.01190   0.00127  12.39970  i
55617.00456   0.01252   0.00127  12.40170  i
55617.00645   0.01024   0.00128  12.39830  i
55617.00837   0.00780   0.00127  12.39450  i
55617.01025   0.00310   0.00127  12.39050  i
55617.01214   0.00178   0.00127  12.39020  i
55617.01405   0.00030   0.00127  12.38850  i
55617.01595  -0.00268   0.00125  12.38540  i
55617.01786   0.00297   0.00125  12.39200  i
55617.01977  -0.00140   0.00126  12.38720  i
55617.02167  -0.00157   0.00126  12.38730  i
55617.02356   0.00043   0.00125  12.38860  i
55617.02547  -0.00215   0.00127  12.38650  i
55617.02736   0.00039   0.00126  12.38940  i
55617.02925   0.00075   0.00127  12.38910  i
55617.03116   0.00147   0.00127  12.39010  i
55617.03303   0.00118   0.00130  12.39060  i
55617.03494   0.00080   0.00130  12.38900  i
55617.03685   0.00040   0.00130  12.38950  i
55617.03874  -0.00263   0.00134  12.38690  i
55644.89591   0.00363   0.00146  12.40580  i
55644.89747   0.00298   0.00150  12.40500  i
55644.89901   0.00788   0.00147  12.40980  i
55644.90066   0.00804   0.00146  12.41050  i
55644.90221   0.01111   0.00146  12.41460  i
55644.90378   0.01589   0.00147  12.42020  i
55644.90531   0.01694   0.00149  12.42120  i
55644.90688   0.01893   0.00148  12.42270  i
55644.90844   0.01856   0.00146  12.42220  i
55644.90999   0.01815   0.00146  12.42140  i
55644.91153   0.01795   0.00144  12.42180  i
55644.91308   0.02085   0.00145  12.42450  i
55644.91466   0.02175   0.00144  12.42620  i
55644.91622   0.02086   0.00145  12.42450  i
55644.91777   0.02084   0.00146  12.42390  i
55644.91933   0.02226   0.00143  12.42650  i
55644.92088   0.02318   0.00147  12.42700  i
55644.92243   0.02212   0.00147  12.42630  i
55644.92395   0.02135   0.00148  12.42520  i
55644.92550   0.02337   0.00147  12.42830  i
55644.92712   0.02245   0.00145  12.42620  i
55644.92868   0.02332   0.00145  12.42840  i
55644.93025   0.02296   0.00145  12.42810  i
55644.93180   0.02221   0.00143  12.42690  i
55644.93333   0.02176   0.00144  12.42760  i
55644.93486   0.02416   0.00144  12.42990  i
55644.93640   0.02348   0.00144  12.43020  i
55644.93795   0.02282   0.00145  12.42680  i
55644.93949   0.02368   0.00143  12.42920  i
55644.94106   0.02387   0.00144  12.42950  i
55644.94262   0.02356   0.00144  12.42930  i
55644.94416   0.02277   0.00145  12.42930  i
55644.94571   0.02316   0.00143  12.42880  i
55644.94726   0.02201   0.00142  12.42820  i
55644.94882   0.02147   0.00145  12.42810  i
55644.95037   0.02346   0.00144  12.42890  i
55644.95192   0.02285   0.00143  12.42890  i
55644.95348   0.02315   0.00145  12.42900  i
55644.95501   0.02401   0.00143  12.43000  i
55644.95657   0.02090   0.00144  12.42640  i
55644.95903   0.02485   0.00145  12.43240  i
55644.96058   0.02384   0.00145  12.43050  i
55644.96211   0.02171   0.00143  12.42770  i
55644.96366   0.01883   0.00142  12.42530  i
55644.96521   0.02089   0.00142  12.42670  i
55644.96676   0.01950   0.00143  12.42550  i
55644.96828   0.02102   0.00142  12.42780  i
55644.96985   0.02111   0.00142  12.42730  i
55644.97142   0.02035   0.00142  12.42760  i
55644.97294   0.01940   0.00142  12.42590  i
55644.97449   0.01686   0.00141  12.42380  i
55644.97605   0.01545   0.00140  12.42270  i
55644.97760   0.01335   0.00140  12.42250  i
55644.97914   0.01243   0.00140  12.41960  i
55644.98070   0.00935   0.00139  12.41650  i
55644.98226   0.00637   0.00138  12.41370  i
55644.98380   0.00349   0.00137  12.41010  i
55644.98535   0.00506   0.00137  12.41240  i
55644.98690   0.00103   0.00138  12.40890  i
55644.98845   0.00116   0.00138  12.40910  i
55644.99269  -0.00273   0.00139  12.40500  i
55644.99424   0.00028   0.00138  12.40880  i
55644.99579   0.00044   0.00139  12.40800  i
55644.99731   0.00272   0.00138  12.40950  i
55644.99887   0.00015   0.00138  12.40780  i
55645.00043  -0.00332   0.00138  12.40410  i
55645.00197   0.00028   0.00138  12.40720  i
55645.00351  -0.00058   0.00137  12.40680  i
55645.00534   0.00230   0.00137  12.41040  i
55645.00697  -0.00113   0.00138  12.40620  i
55645.00879   0.00120   0.00137  12.40750  i
55645.01034  -0.00047   0.00138  12.40620  i
55645.01189  -0.00056   0.00138  12.40690  i
55658.84356  -0.00165   0.00126  12.06430  i
55658.84510  -0.00440   0.00126  12.06250  i
55658.84665  -0.00107   0.00125  12.06600  i
55658.84820   0.00190   0.00125  12.06910  i
55658.84975   0.00013   0.00125  12.06730  i
55658.85130  -0.00095   0.00124  12.06550  i
55658.85284  -0.00002   0.00123  12.06720  i
55658.85438   0.00145   0.00122  12.06870  i
55658.85593   0.00331   0.00124  12.06980  i
55658.85748   0.00012   0.00123  12.06600  i
55658.85903  -0.00061   0.00124  12.06740  i
55658.86060   0.00468   0.00123  12.07040  i
55658.86213  -0.00112   0.00122  12.06590  i
55658.86367  -0.00085   0.00123  12.06650  i
55658.86522  -0.00016   0.00122  12.06700  i
55658.86676   0.00158   0.00122  12.06860  i
55658.86830   0.00166   0.00121  12.06720  i
55658.86985  -0.00179   0.00122  12.06450  i
55658.87139   0.00017   0.00120  12.06680  i
55658.87291  -0.00068   0.00120  12.06830  i
55658.87462  -0.00247   0.00121  12.06420  i
55658.87617   0.00011   0.00121  12.06750  i
55658.87773   0.00147   0.00121  12.06730  i
55658.87929   0.00142   0.00120  12.06820  i
55658.88084  -0.00006   0.00120  12.06740  i
55658.88239  -0.00013   0.00120  12.06690  i
55658.88393   0.00311   0.00122  12.06970  i
55658.88546   0.00548   0.00120  12.07250  i
55658.88702   0.00762   0.00121  12.07590  i
55658.88857   0.01178   0.00119  12.07990  i
55658.89011   0.01100   0.00120  12.07810  i
55658.89167   0.01526   0.00120  12.08440  i
55658.89324   0.01762   0.00121  12.08560  i
55658.89480   0.01963   0.00121  12.08710  i
55658.89635   0.01857   0.00121  12.08580  i
55658.89789   0.01983   0.00120  12.08760  i
55658.89943   0.01919   0.00121  12.08730  i
55658.90096   0.02305   0.00120  12.09160  i
55658.90252   0.02334   0.00120  12.09110  i
55658.90408   0.02241   0.00120  12.09030  i
55658.90571   0.02151   0.00121  12.09050  i
55658.90724   0.01999   0.00119  12.08860  i
55658.90880   0.02348   0.00121  12.09170  i
55658.91034   0.02420   0.00121  12.09210  i
55658.91188   0.02226   0.00121  12.09020  i
55658.91343   0.02151   0.00120  12.08980  i
55658.91499   0.02239   0.00121  12.09080  i
55658.91653   0.01992   0.00120  12.08780  i
55658.91808   0.02064   0.00121  12.08900  i
55658.91961   0.02124   0.00121  12.08940  i
55658.92116   0.02260   0.00120  12.09100  i
55658.92272   0.02484   0.00121  12.09350  i
55658.92426   0.02448   0.00121  12.09270  i
55658.92580   0.02307   0.00122  12.09090  i
55658.92737   0.02559   0.00123  12.09350  i
55658.92891   0.02596   0.00123  12.09430  i
55658.93044   0.02139   0.00121  12.09000  i
55658.93198   0.02223   0.00121  12.08770  i
55658.93352   0.02395   0.00121  12.09170  i
55658.93510   0.02289   0.00121  12.09220  i
55658.93669   0.02328   0.00122  12.09320  i
55658.93823   0.02090   0.00120  12.08960  i
55658.93978   0.02325   0.00121  12.09220  i
55658.94131   0.02474   0.00121  12.09380  i
55658.94288   0.02163   0.00121  12.08980  i
55658.94444   0.02421   0.00121  12.09320  i
55658.94601   0.02115   0.00120  12.08980  i
55658.94755   0.02169   0.00122  12.09030  i
55658.94909   0.01987   0.00120  12.08810  i
55658.95065   0.02121   0.00120  12.08870  i
55658.95218   0.02060   0.00120  12.08870  i
55658.95373   0.01968   0.00121  12.08770  i
55658.95528   0.02413   0.00122  12.09070  i
55658.95683   0.01989   0.00122  12.08750  i
55658.95839   0.01770   0.00121  12.08510  i
55658.95992   0.02110   0.00121  12.08820  i
55658.96151   0.01785   0.00121  12.08570  i
55658.96305   0.01462   0.00120  12.08290  i
55658.96458   0.01454   0.00120  12.08250  i
55658.96614   0.01295   0.00122  12.08070  i
55658.96774   0.00925   0.00119  12.07760  i
55658.96929   0.00945   0.00120  12.07730  i
55658.97083   0.00543   0.00121  12.07380  i
55658.97237   0.00018   0.00120  12.06810  i
55658.97393  -0.00215   0.00120  12.06550  i
55658.97548   0.00122   0.00120  12.06880  i
55658.97704  -0.00015   0.00120  12.06680  i
55658.97858  -0.00181   0.00119  12.06550  i
55658.98012  -0.00035   0.00119  12.06690  i
55658.98168  -0.00038   0.00120  12.06830  i
55658.98324  -0.00116   0.00120  12.06560  i
55658.98479   0.00400   0.00121  12.07080  i
55658.98631  -0.00107   0.00121  12.06660  i
55658.98786   0.00094   0.00121  12.06830  i
55658.98942   0.00028   0.00120  12.06860  i
55658.99098  -0.00245   0.00122  12.06480  i
55658.99251   0.00085   0.00121  12.06720  i
55658.99406  -0.00165   0.00121  12.06570  i
55658.99562  -0.00048   0.00120  12.06660  i
55658.99716   0.00397   0.00122  12.07070  i
55658.99873   0.00129   0.00121  12.06900  i
55659.00028  -0.00040   0.00123  12.06610  i


==> data/HTR114-005_rvtable.dat <==
2455646.92799        146.43     35.50      26.20      16.30      NULL       0.710420  
2455648.01278        -111.17    24.60      -28.00     16.30      NULL       0.098199  
2455648.91342        -88.77     23.20      0.60       22.20      NULL       0.420151  
2455649.89870        172.53     29.40      8.30       24.10      NULL       0.772360  
2455650.96241        -102.97    17.50      12.30      16.90      NULL       0.152606  
2455652.92638        128.33     26.30      -13.70     15.00      NULL       0.854665  
2455656.98738        -238.57    12.80      -28.70     23.90      NULL       0.306352  
2455658.96338        -19.87     20.90      -9.00      17.00      NULL       0.012712  
2455663.90569        169.23     20.60      -5.60      15.10      NULL       0.779442  
2455664.91140        -163.77    25.40      -28.30     19.50      NULL       0.138954  
2455665.91961        62.93      32.60      -29.50     16.80      NULL       0.499360  
2455671.84933        125.23     35.30      47.40      27.20      NULL       0.619055  
2455698.79464        -143.97    25.00      48.00      16.20      NULL       0.251203  


==> data/HTR143-001_phfu_tab.txt <==
# BJD         MAGCORR   MERR      MAGFIT   FIL
# [1]         [2]       [3]       [4]      [5]
# 
55555.84870   0.00224   0.00081  10.95490  i
55555.85050   0.00850   0.00083  10.96050  i
55555.85205   0.00708   0.00078  10.96100  i
55555.85362   0.01319   0.00079  10.96370  i
55555.85516   0.01106   0.00079  10.96260  i
55555.85671   0.01432   0.00079  10.96600  i
55555.85826   0.01600   0.00078  10.96760  i
55555.85981   0.01730   0.00079  10.96870  i
55555.86135   0.01491   0.00078  10.96410  i
55555.86292   0.01605   0.00078  10.96540  i
55555.86446   0.01351   0.00078  10.96510  i
55555.86599   0.01609   0.00078  10.96580  i
55555.86753   0.01808   0.00079  10.96670  i
55555.86910   0.01420   0.00077  10.96370  i
55555.87066   0.01921   0.00078  10.96770  i
55555.87220   0.01561   0.00078  10.96390  i
55555.87378   0.01641   0.00078  10.96420  i
55555.87534   0.01687   0.00078  10.96620  i
55555.87692   0.01464   0.00077  10.96380  i
55555.87846   0.01605   0.00078  10.96430  i
55555.88001   0.01537   0.00077  10.96390  i
55555.88156   0.01728   0.00079  10.96650  i
55555.88311   0.01984   0.00077  10.96950  i
55555.88468   0.01781   0.00077  10.96630  i
55555.88622   0.02107   0.00076  10.96930  i
55555.88777   0.01809   0.00078  10.96820  i
55555.88933   0.01804   0.00077  10.96850  i
55555.89087   0.01943   0.00077  10.97050  i
55555.89242   0.01700   0.00076  10.96610  i
55555.89396   0.02272   0.00077  10.97160  i
55555.89551   0.02126   0.00077  10.97210  i
55555.89868   0.02099   0.00077  10.97000  i
55555.90023   0.01693   0.00076  10.96540  i
55555.90178   0.01921   0.00077  10.96760  i
55555.90332   0.02018   0.00077  10.96970  i
55555.90488   0.01847   0.00076  10.96590  i
55555.90643   0.01890   0.00076  10.96720  i
55555.90800   0.01945   0.00077  10.96610  i
55555.90955   0.01938   0.00076  10.96670  i
55555.91109   0.01661   0.00076  10.96230  i
55555.91265   0.01666   0.00075  10.96400  i
55555.91420   0.01602   0.00076  10.96310  i
55555.91575   0.01953   0.00076  10.96530  i
55555.91728   0.01629   0.00076  10.96390  i
55555.91885   0.01638   0.00077  10.96230  i
55555.92048   0.01540   0.00076  10.96210  i
55555.92205   0.01549   0.00076  10.96130  i
55555.92358   0.01430   0.00077  10.96110  i
55555.92514   0.01152   0.00075  10.95700  i
55555.92667   0.01202   0.00076  10.95740  i
55555.92827   0.01017   0.00075  10.95620  i
55555.92983   0.00612   0.00076  10.95080  i
55555.93138   0.00527   0.00076  10.95160  i
55555.93291   0.00405   0.00075  10.95020  i
55555.93447   0.00149   0.00075  10.94800  i
55555.93603   0.00122   0.00075  10.94660  i
55555.93757   0.00043   0.00074  10.94550  i
55555.93912   0.00017   0.00075  10.94670  i
55555.94069  -0.00012   0.00075  10.94410  i
55555.94223  -0.00257   0.00074  10.94380  i
55555.94386  -0.00091   0.00074  10.94540  i
55555.94542  -0.00067   0.00074  10.94550  i
55555.94697  -0.00283   0.00076  10.94350  i
55555.94852  -0.00111   0.00075  10.94490  i
55555.95009  -0.00282   0.00074  10.94340  i
55555.95164  -0.00168   0.00075  10.94410  i
55555.95320   0.00228   0.00076  10.94880  i
55555.95474   0.00019   0.00077  10.94510  i
55555.95628  -0.00011   0.00077  10.94450  i
55555.95782   0.00339   0.00077  10.94770  i
55555.95937   0.00359   0.00078  10.94860  i
55555.96091   0.00106   0.00078  10.94640  i
55555.96246   0.00029   0.00080  10.94670  i
55555.96401  -0.00190   0.00080  10.94220  i
55555.96554   0.00064   0.00080  10.94570  i
55555.96949  -0.00321   0.00079  10.94070  i
55555.97104  -0.00063   0.00077  10.94590  i
55555.97258   0.00255   0.00076  10.94760  i
55555.97412   0.00159   0.00076  10.94680  i
55555.97567   0.00037   0.00074  10.94670  i
55555.97723   0.00085   0.00073  10.94600  i
55555.98030   0.00164   0.00074  10.94790  i
55555.98185   0.00125   0.00073  10.94790  i
55555.98342   0.00042   0.00073  10.94670  i
55555.98497  -0.00062   0.00074  10.94560  i
55555.98652   0.00202   0.00074  10.94750  i
55555.98807   0.00098   0.00074  10.94850  i
55555.98964   0.00181   0.00074  10.94820  i
55555.99117  -0.00066   0.00074  10.94550  i
55555.99279  -0.00008   0.00073  10.94580  i
55555.99435  -0.00206   0.00074  10.94570  i
55555.99590  -0.00223   0.00074  10.94400  i
55555.99745  -0.00469   0.00072  10.94190  i
55555.99899   0.00004   0.00073  10.94410  i
55556.00055  -0.00219   0.00074  10.94320  i
55556.00213  -0.00291   0.00073  10.94350  i
55556.00368  -0.00081   0.00072  10.94590  i
55556.00523  -0.00234   0.00073  10.94390  i
55556.00678  -0.00134   0.00073  10.94340  i
55556.00833   0.00102   0.00072  10.94690  i
55556.00996  -0.00447   0.00073  10.94120  i
55556.01150  -0.00135   0.00072  10.94420  i
55556.01307  -0.00329   0.00072  10.94340  i
55556.01463  -0.00170   0.00072  10.94460  i
55556.01621  -0.00093   0.00072  10.94590  i
55556.01776   0.00350   0.00074  10.94920  i
55556.01929  -0.00271   0.00073  10.94450  i
55556.02086  -0.00108   0.00073  10.94480  i
55556.02242   0.00030   0.00072  10.94630  i
55556.02397  -0.00044   0.00072  10.94630  i
55556.02553  -0.00265   0.00073  10.94380  i
55556.02708  -0.00031   0.00073  10.94640  i
55556.02864   0.00063   0.00073  10.94730  i
55556.03018   0.00011   0.00072  10.94760  i
55556.03174   0.00085   0.00072  10.94780  i
55556.03329  -0.00165   0.00073  10.94560  i
55556.03484   0.00193   0.00073  10.94870  i
55556.03640   0.00055   0.00072  10.94810  i
55556.03794  -0.00023   0.00072  10.94630  i
55556.03955   0.00094   0.00073  10.94830  i
55556.04106   0.00040   0.00073  10.94710  i
55556.04262   0.00017   0.00072  10.94670  i
55556.04419   0.00162   0.00072  10.94940  i
55556.04572  -0.00040   0.00072  10.94650  i
55556.04728   0.00208   0.00073  10.94960  i
55556.04882   0.00164   0.00073  10.94950  i
55556.05035   0.00080   0.00074  10.94910  i
55556.05191   0.00529   0.00075  10.95350  i
55556.05347   0.00101   0.00074  10.94770  i
55596.91755   0.00274   0.00079  11.01080  i
55596.91887  -0.00042   0.00079  11.00820  i
55596.92007   0.00032   0.00078  11.00810  i
55596.92128   0.00218   0.00079  11.01040  i
55596.92248  -0.00087   0.00078  11.00710  i
55596.92369   0.00086   0.00078  11.00830  i
55596.92489   0.00035   0.00078  11.00790  i
55596.92610  -0.00050   0.00078  11.00660  i
55596.92731   0.00001   0.00078  11.00840  i
55596.92851  -0.00221   0.00078  11.00520  i
55596.92991   0.00095   0.00078  11.00870  i
55596.93110   0.00084   0.00078  11.00900  i
55596.93228   0.00196   0.00078  11.00980  i
55596.93347   0.00027   0.00078  11.00810  i
55596.93468  -0.00155   0.00078  11.00610  i
55596.93608  -0.00050   0.00078  11.00760  i
55596.93726  -0.00076   0.00078  11.00730  i
55596.93846  -0.00213   0.00078  11.00570  i
55596.93966  -0.00181   0.00078  11.00570  i
55596.94086  -0.00264   0.00078  11.00520  i
55596.94228  -0.00008   0.00078  11.00790  i
55596.94349   0.00074   0.00078  11.00820  i
55596.94470   0.00185   0.00078  11.00990  i
55596.94591   0.00195   0.00078  11.00950  i
55596.94711   0.00196   0.00078  11.00950  i
55596.94848   0.00063   0.00078  11.00840  i
55596.94966  -0.00030   0.00078  11.00770  i
55596.95085  -0.00136   0.00078  11.00670  i
55596.95206  -0.00135   0.00078  11.00660  i
55596.95326   0.00099   0.00078  11.00900  i
55596.95496   0.00138   0.00078  11.00930  i
55596.95616  -0.00107   0.00078  11.00680  i
55596.95735   0.00079   0.00078  11.00840  i
55596.95853  -0.00108   0.00078  11.00730  i
55596.95974   0.00021   0.00078  11.00780  i
55596.96111  -0.00019   0.00078  11.00710  i
55596.96231  -0.00077   0.00078  11.00720  i
55596.96350   0.00002   0.00078  11.00800  i
55596.96470  -0.00130   0.00078  11.00680  i
55596.96591  -0.00202   0.00078  11.00600  i
55596.96712  -0.00106   0.00078  11.00750  i
55596.96831  -0.00011   0.00078  11.00830  i
55596.96949  -0.00095   0.00078  11.00730  i
55596.97068  -0.00303   0.00078  11.00550  i
55596.97188  -0.00385   0.00078  11.00430  i
55596.97327   0.00103   0.00078  11.01020  i
55596.97447  -0.00036   0.00078  11.00810  i
55596.97568  -0.00172   0.00078  11.00750  i
55596.97689  -0.00097   0.00078  11.00760  i
55596.97808   0.00218   0.00078  11.01020  i
55596.97948  -0.00084   0.00079  11.00800  i
55596.98069   0.00090   0.00079  11.00980  i
55596.98187  -0.00019   0.00078  11.00930  i
55596.98307   0.00062   0.00079  11.00990  i
55596.98426  -0.00065   0.00079  11.00800  i
55596.98565   0.00160   0.00078  11.00990  i
55596.98686   0.00134   0.00078  11.01010  i
55596.98806  -0.00148   0.00079  11.00780  i
55596.98926  -0.00009   0.00079  11.00950  i
55596.99048   0.00102   0.00078  11.00980  i
55596.99235   0.00092   0.00078  11.01040  i
55596.99381   0.00327   0.00078  11.01190  i
55596.99502   0.00511   0.00078  11.01380  i
55596.99623   0.00632   0.00079  11.01430  i
55596.99742   0.00765   0.00079  11.01620  i
55596.99879   0.01016   0.00079  11.01930  i
55596.99998   0.01136   0.00079  11.02080  i
55597.00117   0.01298   0.00079  11.02230  i
55597.00238   0.01225   0.00079  11.02140  i
55597.00357   0.01559   0.00079  11.02550  i
55597.00616   0.01518   0.00079  11.02440  i
55597.00738   0.01611   0.00080  11.02610  i
55597.00857   0.01557   0.00080  11.02600  i
55597.00979   0.01832   0.00080  11.02800  i
55597.01115   0.01659   0.00080  11.02690  i
55597.01233   0.01876   0.00079  11.02930  i
55597.01352   0.01655   0.00080  11.02610  i
55597.01470   0.01661   0.00080  11.02710  i
55597.01594   0.01586   0.00080  11.02600  i
55597.01759   0.01746   0.00082  11.02720  i
55597.01878   0.01737   0.00081  11.02810  i
55597.02002   0.01763   0.00080  11.02850  i
55597.02122   0.01607   0.00081  11.02750  i
55597.02241   0.01648   0.00081  11.02720  i
55597.02381   0.01725   0.00082  11.02830  i
55597.02502   0.01781   0.00081  11.02890  i
55597.02621   0.01737   0.00081  11.02900  i
55597.02740   0.01710   0.00083  11.02820  i
55597.02861   0.01831   0.00082  11.02970  i
55597.03303   0.01674   0.00082  11.02830  i
55597.03422   0.01468   0.00081  11.02560  i
55597.03541   0.01899   0.00082  11.03080  i
55597.03781   0.01853   0.00083  11.02980  i
55597.03917   0.01732   0.00082  11.02910  i
55597.04156   0.01616   0.00083  11.02770  i
55597.04274   0.01739   0.00082  11.02950  i
55597.04394   0.01720   0.00083  11.02920  i
55597.04776   0.01803   0.00084  11.03060  i
55597.05013   0.01944   0.00084  11.03120  i
55597.05393   0.01633   0.00087  11.02880  i
55600.92457  -0.00013   0.00078  11.00160  i
55600.92578  -0.00061   0.00078  11.00150  i
55600.92698  -0.00197   0.00078  11.00090  i
55600.92819   0.00030   0.00078  11.00230  i
55600.92940   0.00044   0.00078  11.00320  i
55600.93059   0.00013   0.00078  11.00260  i
55600.93176   0.00119   0.00078  11.00360  i
55600.93295   0.00122   0.00078  11.00450  i
55600.93416  -0.00160   0.00078  11.00190  i
55600.93535  -0.00077   0.00078  11.00240  i
55600.93656  -0.00112   0.00078  11.00200  i
55600.93777  -0.00241   0.00078  11.00120  i
55600.93896   0.00122   0.00078  11.00470  i
55600.94018   0.00043   0.00078  11.00390  i
55600.94138   0.00225   0.00078  11.00610  i
55600.94258   0.00174   0.00078  11.00580  i
55600.94379   0.00065   0.00078  11.00460  i
55600.94499   0.00110   0.00078  11.00490  i
55600.94621   0.00144   0.00078  11.00570  i
55600.94741   0.00013   0.00078  11.00490  i
55600.94860   0.00095   0.00078  11.00520  i
55600.94981   0.00099   0.00078  11.00470  i
55600.95100   0.00178   0.00078  11.00590  i
55600.95220  -0.00025   0.00078  11.00320  i
55600.95342   0.00039   0.00078  11.00470  i
55600.95470  -0.00111   0.00078  11.00320  i
55600.95589  -0.00015   0.00078  11.00420  i
55600.95710   0.00045   0.00078  11.00440  i
55600.95830   0.00024   0.00078  11.00440  i
55600.95951  -0.00136   0.00078  11.00300  i
55600.96070   0.00060   0.00078  11.00450  i
55600.96190   0.00001   0.00078  11.00370  i
55600.96312  -0.00047   0.00078  11.00320  i
55600.96431  -0.00068   0.00078  11.00310  i
55600.96550  -0.00064   0.00078  11.00440  i
55600.96672   0.00119   0.00078  11.00550  i
55600.96793  -0.00145   0.00078  11.00370  i
55600.96915  -0.00035   0.00078  11.00430  i
55600.97036  -0.00094   0.00078  11.00340  i
55600.97157  -0.00088   0.00078  11.00380  i
55600.97278  -0.00121   0.00078  11.00330  i
55600.97400  -0.00155   0.00078  11.00320  i
55600.97520  -0.00015   0.00078  11.00410  i
55600.97642   0.00256   0.00078  11.00780  i
55600.97763   0.00433   0.00078  11.00880  i
55600.97883   0.00453   0.00078  11.00850  i
55600.98006   0.00763   0.00078  11.01230  i
55600.98126   0.00878   0.00078  11.01330  i
55600.98248   0.01047   0.00079  11.01530  i
55600.98368   0.01247   0.00078  11.01720  i
55600.98496   0.01361   0.00079  11.01800  i
55600.98617   0.01530   0.00079  11.02050  i
55600.98738   0.01409   0.00078  11.01850  i
55600.98857   0.01292   0.00079  11.01760  i
55600.98977   0.01460   0.00079  11.01860  i
55600.99098   0.01504   0.00079  11.01880  i
55600.99219   0.01611   0.00079  11.02100  i
55600.99341   0.01662   0.00079  11.02180  i
55600.99462   0.01660   0.00079  11.02190  i
55600.99584   0.01585   0.00079  11.02200  i
55600.99704   0.01537   0.00079  11.02100  i
55600.99826   0.01648   0.00079  11.02240  i
55600.99946   0.01686   0.00079  11.02250  i
55601.00065   0.01876   0.00079  11.02420  i
55601.00186   0.01807   0.00079  11.02360  i
55601.00305   0.02016   0.00079  11.02610  i
55601.00425   0.01889   0.00079  11.02500  i
55601.00546   0.01788   0.00079  11.02410  i
55601.00665   0.01957   0.00079  11.02540  i
55601.00786   0.01793   0.00079  11.02320  i
55601.00906   0.01526   0.00079  11.02170  i
55601.01025   0.01880   0.00079  11.02440  i
55601.01145   0.01990   0.00079  11.02580  i
55601.01265   0.01856   0.00079  11.02510  i
55601.01386   0.01770   0.00079  11.02340  i
55601.01631   0.01966   0.00079  11.02580  i
55601.01753   0.01524   0.00079  11.02210  i
55601.01872   0.01558   0.00079  11.02250  i
55601.01992   0.01837   0.00079  11.02420  i
55601.02113   0.01915   0.00079  11.02510  i
55601.02233   0.01748   0.00079  11.02290  i
55601.02354   0.01937   0.00079  11.02540  i
55601.02474   0.01826   0.00079  11.02320  i
55601.02597   0.01720   0.00079  11.02320  i
55601.02718   0.01911   0.00079  11.02390  i
55601.02838   0.01843   0.00079  11.02390  i
55601.02960   0.01786   0.00079  11.02400  i
55601.03082   0.01774   0.00079  11.02340  i
55601.03203   0.01890   0.00080  11.02480  i
55601.03322   0.01669   0.00079  11.02280  i
55601.03444   0.01826   0.00079  11.02500  i
55601.03565   0.01710   0.00079  11.02370  i
55601.03687   0.01675   0.00079  11.02300  i
55601.03807   0.01785   0.00079  11.02430  i
55601.03929   0.01697   0.00079  11.02270  i
55601.04050   0.01667   0.00079  11.02210  i
55601.04171   0.01708   0.00079  11.02250  i
55601.04291   0.01762   0.00079  11.02420  i
55601.04413   0.01598   0.00080  11.02280  i
55601.04536   0.01542   0.00079  11.02050  i
55601.04658   0.01582   0.00079  11.02140  i
55601.04777   0.01344   0.00080  11.01950  i
55601.04898   0.01455   0.00080  11.02210  i
55601.05017   0.01581   0.00080  11.02150  i
55608.89527   0.00004   0.00112  11.17330  i
55608.89600  -0.00023   0.00113  11.17360  i
55608.89693   0.00276   0.00112  11.17600  i
55608.89765   0.00023   0.00113  11.17350  i
55608.89857   0.00022   0.00113  11.17400  i
55608.89930   0.00105   0.00112  11.17440  i
55608.90021  -0.00167   0.00113  11.17210  i
55608.90094  -0.00450   0.00112  11.16840  i
55608.90188   0.00023   0.00113  11.17370  i
55608.90262  -0.00001   0.00112  11.17330  i
55608.90357  -0.00025   0.00112  11.17310  i
55608.90430   0.00101   0.00112  11.17450  i
55608.90521   0.00040   0.00113  11.17380  i
55608.90595   0.00099   0.00113  11.17390  i
55608.90684  -0.00060   0.00112  11.17280  i
55608.90757  -0.00191   0.00112  11.17190  i
55608.90849  -0.00131   0.00113  11.17110  i
55608.90920  -0.00086   0.00112  11.17190  i
55608.91013  -0.00035   0.00112  11.17350  i
55608.91086   0.00321   0.00113  11.17620  i
55608.91180  -0.00066   0.00112  11.17230  i
55608.91254  -0.00407   0.00112  11.16880  i
55608.91345   0.00066   0.00113  11.17340  i
55608.91421  -0.00160   0.00113  11.17160  i
55608.91513   0.00214   0.00113  11.17440  i
55608.91586  -0.00004   0.00112  11.17300  i
55608.91661  -0.00123   0.00113  11.17220  i
55608.91736  -0.00007   0.00112  11.17250  i
55608.91828  -0.00028   0.00112  11.17320  i
55608.91901  -0.00206   0.00112  11.17130  i
55608.91994   0.00232   0.00113  11.17590  i
55608.92066   0.00190   0.00113  11.17570  i
55608.92158   0.00074   0.00113  11.17320  i
55608.92232   0.00196   0.00113  11.17600  i
55608.92323  -0.00008   0.00112  11.17390  i
55608.92396  -0.00109   0.00113  11.17220  i
55608.92488   0.00124   0.00112  11.17550  i
55608.92560   0.00006   0.00112  11.17310  i
55608.92654  -0.00112   0.00113  11.17220  i
55608.92727   0.00111   0.00114  11.17470  i
55608.92805   0.00173   0.00113  11.17610  i
55608.92878  -0.00189   0.00112  11.17220  i
55608.92953   0.00065   0.00112  11.17420  i
55608.93027   0.00110   0.00112  11.17460  i
55608.93119  -0.00028   0.00112  11.17370  i
55608.93192   0.00122   0.00112  11.17500  i
55608.93285  -0.00148   0.00112  11.17280  i
55608.93358   0.00099   0.00112  11.17520  i
55608.93451   0.00039   0.00112  11.17470  i
55608.93523  -0.00092   0.00112  11.17280  i
55608.93602  -0.00098   0.00112  11.17280  i
55608.93676   0.00046   0.00112  11.17470  i
55608.93768   0.00117   0.00112  11.17500  i
55608.93842   0.00081   0.00112  11.17410  i
55608.93935   0.00083   0.00112  11.17520  i
55608.94007   0.00379   0.00112  11.17750  i
55608.94098   0.00201   0.00112  11.17620  i
55608.94170   0.00219   0.00112  11.17590  i
55608.94264   0.00832   0.00113  11.18220  i
55608.94337   0.00910   0.00112  11.18240  i
55608.94432   0.00675   0.00112  11.17980  i
55608.94506   0.00682   0.00112  11.18010  i
55608.94599   0.01222   0.00112  11.18530  i
55608.94673   0.01385   0.00113  11.18710  i
55608.94765   0.01130   0.00112  11.18470  i
55608.94838   0.01382   0.00113  11.18730  i
55608.94931   0.01430   0.00113  11.18800  i
55608.95004   0.01413   0.00113  11.18750  i
55608.95098   0.01380   0.00113  11.18720  i
55608.95172   0.01749   0.00113  11.19080  i
55608.95266   0.01416   0.00113  11.18790  i
55608.95341   0.01183   0.00112  11.18540  i
55608.95433   0.01760   0.00113  11.19160  i
55608.95506   0.01559   0.00113  11.18900  i
55608.95595   0.01544   0.00113  11.18870  i
55608.95669   0.01567   0.00113  11.18950  i
55608.95763   0.01304   0.00113  11.18670  i
55608.95836   0.01862   0.00113  11.19200  i
55608.95927   0.01698   0.00113  11.19070  i
55608.96002   0.01551   0.00113  11.18930  i
55608.96096   0.01684   0.00113  11.19000  i
55608.96171   0.01798   0.00113  11.19210  i
55608.96261   0.01895   0.00114  11.19340  i
55608.96334   0.01703   0.00113  11.19130  i
55608.96424   0.01587   0.00113  11.18960  i
55608.96498   0.01541   0.00114  11.18940  i
55608.96590   0.01876   0.00113  11.19250  i
55608.96664   0.01489   0.00113  11.18880  i
55608.96739   0.01637   0.00113  11.19000  i
55608.96811   0.01261   0.00114  11.18650  i
55608.96904   0.01727   0.00114  11.19160  i
55608.96977   0.01725   0.00115  11.19020  i
55608.97071   0.01507   0.00114  11.18930  i
55608.97144   0.01670   0.00113  11.18950  i
55608.97235   0.01866   0.00113  11.19290  i
55608.97309   0.01967   0.00114  11.19390  i
55608.97402   0.01989   0.00113  11.19450  i
55608.97476   0.01585   0.00114  11.18960  i
55608.97568   0.02000   0.00114  11.19460  i
55608.97640   0.01874   0.00113  11.19260  i
55608.97734   0.02214   0.00113  11.19620  i
55608.97807   0.02105   0.00113  11.19570  i
55608.97900   0.01750   0.00113  11.19210  i
55608.97976   0.01781   0.00113  11.19240  i
55608.98069   0.01964   0.00113  11.19360  i
55608.98143   0.01847   0.00113  11.19290  i
55608.98217   0.02045   0.00113  11.19530  i
55608.98291   0.01716   0.00113  11.19130  i
55608.98381   0.01654   0.00114  11.19120  i
55608.98454   0.01644   0.00114  11.19110  i
55608.98550   0.01967   0.00113  11.19470  i
55608.98623   0.01943   0.00114  11.19430  i
55608.98715   0.01772   0.00114  11.19150  i
55608.98787   0.01643   0.00114  11.19070  i
55608.98881   0.01648   0.00113  11.19050  i
55608.98955   0.01506   0.00113  11.18920  i
55608.99047   0.01900   0.00114  11.19290  i
55608.99120   0.01820   0.00114  11.19240  i
55608.99213   0.01739   0.00113  11.19140  i
55608.99287   0.01666   0.00113  11.19100  i
55608.99382   0.01332   0.00113  11.18780  i
55608.99455   0.01575   0.00114  11.19030  i
55608.99546   0.01895   0.00113  11.19290  i
55608.99618   0.01713   0.00113  11.19100  i
55608.99712   0.02030   0.00113  11.19440  i
55608.99785   0.01902   0.00113  11.19320  i
55608.99875   0.01713   0.00113  11.19120  i
55608.99949   0.01947   0.00113  11.19380  i
55609.00024   0.01462   0.00113  11.18880  i
55609.00096   0.01820   0.00113  11.19210  i
55609.00190   0.01733   0.00113  11.19180  i
55609.00263   0.01589   0.00113  11.19000  i
55609.00356   0.01881   0.00113  11.19310  i
55609.00429   0.01424   0.00113  11.18860  i
55609.00522   0.01394   0.00114  11.18860  i
55609.00597   0.01395   0.00113  11.18890  i
55609.00688   0.01638   0.00113  11.19070  i
55609.00761   0.01780   0.00113  11.19230  i
55609.00851   0.01636   0.00113  11.19030  i
55609.00924   0.01558   0.00113  11.18920  i
55609.01018   0.01640   0.00113  11.19030  i
55609.01094   0.01319   0.00113  11.18750  i
55609.01187   0.01458   0.00114  11.18900  i
55609.01260   0.01362   0.00113  11.18790  i
55609.01351   0.01686   0.00114  11.19100  i
55609.01424   0.01541   0.00113  11.18920  i
55609.01517   0.01404   0.00113  11.18870  i
55609.01590   0.01242   0.00113  11.18670  i
55609.01682   0.01371   0.00114  11.18800  i
55609.01756   0.01689   0.00115  11.19070  i
55609.01850   0.01841   0.00114  11.19310  i
55609.01923   0.01336   0.00114  11.18750  i
55609.02017   0.01466   0.00114  11.18930  i
55609.02091   0.01138   0.00114  11.18660  i
55609.02180   0.01250   0.00114  11.18620  i
55609.02253   0.01148   0.00114  11.18510  i
55609.02344   0.00820   0.00114  11.18230  i
55609.02418   0.00372   0.00113  11.17850  i
55609.02507   0.00599   0.00113  11.17970  i
55609.02581   0.00611   0.00113  11.17910  i
55609.02659   0.00615   0.00113  11.18030  i
55609.02732   0.00155   0.00113  11.17590  i
55609.02826   0.00114   0.00112  11.17540  i
55609.02899   0.00105   0.00112  11.17520  i
55609.02974  -0.00295   0.00112  11.17180  i
55609.03047  -0.00297   0.00112  11.17160  i
55609.03141  -0.00039   0.00112  11.17370  i
55609.03213   0.00020   0.00112  11.17410  i
55609.03305   0.00272   0.00112  11.17690  i
55609.03380  -0.00123   0.00112  11.17290  i
55609.03475   0.00110   0.00112  11.17620  i
55609.03639   0.00335   0.00112  11.17770  i
55609.03713  -0.00012   0.00111  11.17430  i
55609.03805   0.00251   0.00112  11.17730  i
55609.03878  -0.00133   0.00111  11.17350  i
55609.03972   0.00030   0.00111  11.17450  i
55609.04044  -0.00078   0.00112  11.17320  i
55609.04137   0.00150   0.00111  11.17490  i
55609.04210   0.00118   0.00112  11.17570  i
55609.04305  -0.00073   0.00112  11.17350  i
55609.04378   0.00141   0.00112  11.17600  i
55609.04468  -0.00076   0.00112  11.17370  i
55609.04542  -0.00152   0.00112  11.17240  i
55609.04635   0.00055   0.00113  11.17450  i
55609.04709  -0.00204   0.00113  11.17210  i
55609.04800  -0.00009   0.00113  11.17410  i


==> data/HTR143-001_rvtable.dat <==
2455547.02139        -206.37    22.40      20.50      15.80      NULL       0.318529  
2455550.04236        200.83     22.80      -11.40     21.60      NULL       0.594474  
2455554.99394        -293.87    11.40      -7.50      7.50       NULL       0.324905  
2455556.05388        -237.67    7.40       3.20       7.70       NULL       0.123449  
2455557.05533        240.83     24.60      5.10       18.40      NULL       0.877922  
2455558.95741        -355.47    10.50      4.30       8.70       NULL       0.310916  
2455559.99613        -199.97    17.70      -14.10     17.40      NULL       0.093466  
2455576.04204        -326.97    16.70      NULL       NULL       NULL       0.182175  
2455576.91790        331.53     14.40      NULL       NULL       NULL       0.842033  
2455578.04243        265.83     7.40       NULL       NULL       NULL       0.689230  
2455579.96119        -277.57    9.00       NULL       NULL       NULL       0.134796  
2455580.92488        257.33     12.40      NULL       NULL       NULL       0.860816  


==> data/HTR340-006_phfu_tab.txt <==
# BJD         MAGCORR   MERR      MAGFIT   FIL
# [1]         [2]       [3]       [4]      [5]
# 
55338.79359   0.00011   0.00080  10.12720  i
55338.79427  -0.00108   0.00080  10.12640  i
55338.79494   0.00263   0.00080  10.12910  i
55338.79563  -0.00041   0.00080  10.12660  i
55338.79633   0.00158   0.00080  10.12850  i
55338.79701   0.00036   0.00079  10.12720  i
55338.79769  -0.00243   0.00079  10.12440  i
55338.79837  -0.00305   0.00079  10.12340  i
55338.79905   0.00184   0.00079  10.12940  i
55338.79969   0.00187   0.00079  10.12900  i
55338.80036  -0.00102   0.00078  10.12570  i
55338.80103  -0.00230   0.00078  10.12470  i
55338.80170  -0.00152   0.00078  10.12600  i
55338.80239  -0.00223   0.00078  10.12530  i
55338.80307   0.00141   0.00078  10.12940  i
55338.80377   0.00063   0.00078  10.12790  i
55338.80445  -0.00023   0.00078  10.12690  i
55338.80514  -0.00008   0.00078  10.12670  i
55338.80581   0.00189   0.00078  10.12890  i
55338.80649   0.00170   0.00078  10.12920  i
55338.80719  -0.00021   0.00078  10.12710  i
55338.80787   0.00250   0.00078  10.13010  i
55338.80854   0.00227   0.00078  10.13020  i
55338.80991  -0.00354   0.00077  10.12390  i
55338.81059  -0.00141   0.00077  10.12570  i
55338.81126  -0.00003   0.00077  10.12720  i
55338.81194   0.00072   0.00077  10.12800  i
55338.81263   0.00221   0.00077  10.12890  i
55338.81327  -0.00171   0.00077  10.12530  i
55338.81397  -0.00103   0.00077  10.12650  i
55338.81468   0.00075   0.00077  10.12800  i
55338.81537  -0.00170   0.00077  10.12540  i
55338.81605   0.00326   0.00077  10.13030  i
55338.81672   0.00375   0.00077  10.13070  i
55338.81740  -0.00066   0.00076  10.12590  i
55338.81808  -0.00298   0.00076  10.12380  i
55338.81876  -0.00308   0.00076  10.12340  i
55338.81944  -0.00037   0.00076  10.12640  i
55338.82013   0.00194   0.00076  10.12860  i
55338.82079   0.00293   0.00076  10.13020  i
55338.82146  -0.00025   0.00076  10.12700  i
55338.82214  -0.00207   0.00076  10.12500  i
55338.82281   0.00100   0.00076  10.12790  i
55338.82348   0.00040   0.00076  10.12790  i
55338.82415  -0.00025   0.00076  10.12660  i
55338.82485  -0.00341   0.00076  10.12300  i
55338.82553  -0.00246   0.00076  10.12470  i
55338.82624  -0.00167   0.00076  10.12570  i
55338.82692   0.00101   0.00076  10.12790  i
55338.82760   0.00203   0.00076  10.12830  i
55338.82830   0.00080   0.00076  10.12790  i
55338.82898  -0.00142   0.00075  10.12540  i
55338.82965  -0.00191   0.00076  10.12540  i
55338.83034   0.00226   0.00076  10.12930  i
55338.83100   0.00291   0.00076  10.13040  i
55338.83169  -0.00217   0.00075  10.12490  i
55338.83238   0.00346   0.00075  10.12990  i
55338.83306   0.00388   0.00075  10.13080  i
55338.83373   0.00079   0.00075  10.12790  i
55338.83440   0.00082   0.00075  10.12710  i
55338.83507   0.00287   0.00076  10.13000  i
55338.83582   0.00407   0.00076  10.13140  i
55338.83652   0.00578   0.00076  10.13300  i
55338.83719   0.00462   0.00076  10.13200  i
55338.83786   0.00406   0.00075  10.13080  i
55338.83853   0.00344   0.00075  10.13030  i
55338.83921   0.00590   0.00075  10.13190  i
55338.83991   0.00745   0.00075  10.13420  i
55338.84059   0.00751   0.00075  10.13410  i
55338.84126   0.00597   0.00075  10.13270  i
55338.84195   0.00828   0.00075  10.13420  i
55338.84264   0.00762   0.00075  10.13390  i
55338.84331   0.00937   0.00075  10.13560  i
55338.84399   0.00911   0.00075  10.13490  i
55338.84467   0.00797   0.00075  10.13370  i
55338.84535   0.00699   0.00075  10.13260  i
55338.84603   0.00850   0.00075  10.13420  i
55338.84671   0.00783   0.00075  10.13370  i
55338.84739   0.00791   0.00075  10.13350  i
55338.84807   0.00853   0.00074  10.13390  i
55338.84876   0.00854   0.00074  10.13410  i
55338.84943   0.00579   0.00074  10.13140  i
55338.85013   0.00624   0.00074  10.13200  i
55338.85080   0.00766   0.00075  10.13440  i
55338.85151   0.00891   0.00074  10.13530  i
55338.85215   0.00667   0.00074  10.13210  i
55338.85284   0.00706   0.00074  10.13210  i
55338.85352   0.00681   0.00074  10.13260  i
55338.85419   0.00732   0.00074  10.13330  i
55338.85486   0.00633   0.00074  10.13200  i
55338.85555   0.00703   0.00074  10.13260  i
55338.85628   0.00687   0.00074  10.13230  i
55338.85697   0.00686   0.00074  10.13270  i
55338.85764   0.00795   0.00074  10.13320  i
55338.85831   0.00634   0.00074  10.13210  i
55338.85900   0.00622   0.00074  10.13210  i
55338.85967   0.00537   0.00074  10.13180  i
55338.86035   0.00807   0.00074  10.13420  i
55338.86103   0.00644   0.00074  10.13230  i
55338.86172   0.00512   0.00074  10.13070  i
55338.86239   0.00673   0.00074  10.13240  i
55338.86307   0.00714   0.00074  10.13250  i
55338.86374   0.00578   0.00074  10.13100  i
55338.86442   0.00520   0.00074  10.13080  i
55338.86512   0.00684   0.00074  10.13290  i
55338.86581   0.00549   0.00074  10.13160  i
55338.86650   0.00505   0.00074  10.13070  i
55338.86716   0.00689   0.00073  10.13270  i
55338.86784   0.00577   0.00073  10.13150  i
55338.86851   0.00875   0.00074  10.13400  i
55338.86918   0.00710   0.00074  10.13290  i
55338.86985   0.00782   0.00074  10.13350  i
55338.87054   0.00742   0.00074  10.13320  i
55338.87121   0.00847   0.00074  10.13460  i
55338.87188   0.00862   0.00073  10.13390  i
55338.87257   0.00684   0.00073  10.13240  i
55338.87326   0.00664   0.00074  10.13240  i
55338.87392   0.00585   0.00074  10.13250  i
55338.87459   0.00771   0.00074  10.13440  i
55338.87527   0.00675   0.00074  10.13330  i
55338.87594   0.00632   0.00074  10.13300  i
55338.87668   0.00762   0.00074  10.13430  i
55338.87736   0.00689   0.00074  10.13330  i
55338.87804   0.00604   0.00074  10.13260  i
55338.87871   0.00787   0.00074  10.13450  i
55338.87937   0.00869   0.00074  10.13500  i
55338.88004   0.00806   0.00074  10.13520  i
55338.88073   0.00774   0.00074  10.13390  i
55338.88143   0.00727   0.00074  10.13440  i
55338.88210   0.00578   0.00074  10.13270  i
55338.88278   0.00752   0.00074  10.13430  i
55338.88344   0.00391   0.00074  10.13100  i
55338.88410   0.00847   0.00073  10.13430  i
55338.88474   0.00801   0.00073  10.13420  i
55338.88543   0.00701   0.00073  10.13340  i
55338.88608   0.00793   0.00073  10.13430  i
55338.88676   0.01015   0.00074  10.13690  i
55338.88745   0.00842   0.00074  10.13480  i
55338.88813   0.00790   0.00073  10.13430  i
55338.88881   0.00884   0.00074  10.13520  i
55338.88947   0.00774   0.00074  10.13450  i
55338.89014   0.00683   0.00074  10.13340  i
55338.89083   0.00744   0.00074  10.13410  i
55338.89152   0.00726   0.00074  10.13410  i
55338.89220   0.00725   0.00073  10.13350  i
55338.89289   0.00738   0.00073  10.13350  i
55338.89353   0.00768   0.00073  10.13410  i
55338.89422   0.00545   0.00074  10.13280  i
55338.89490   0.00720   0.00074  10.13460  i
55338.89556   0.00674   0.00073  10.13370  i
55338.89626   0.00716   0.00073  10.13330  i
55338.89700   0.00741   0.00073  10.13380  i
55338.89768   0.00596   0.00073  10.13170  i
55338.89837   0.00885   0.00073  10.13520  i
55338.89906   0.00721   0.00074  10.13460  i
55338.89973   0.00900   0.00074  10.13600  i
55338.90041   0.00818   0.00073  10.13440  i
55338.90107   0.00770   0.00073  10.13380  i
55338.90176   0.00841   0.00073  10.13430  i
55338.90245   0.00829   0.00073  10.13410  i
55338.90312   0.00798   0.00073  10.13380  i
55338.90379   0.00792   0.00073  10.13390  i
55338.90447   0.00714   0.00073  10.13320  i
55338.90513   0.00545   0.00073  10.13200  i
55338.90582   0.00690   0.00073  10.13280  i
55338.90650   0.00755   0.00072  10.13290  i
55338.90718   0.00677   0.00073  10.13240  i
55338.90784   0.00749   0.00073  10.13340  i
55338.90851   0.00710   0.00073  10.13320  i
55338.90920   0.00823   0.00073  10.13390  i
55338.90988   0.00714   0.00073  10.13300  i
55338.91056   0.00849   0.00073  10.13370  i
55338.91123   0.00764   0.00073  10.13360  i
55338.91190   0.00846   0.00073  10.13470  i
55338.91259   0.00800   0.00074  10.13500  i
55338.91326   0.00743   0.00073  10.13400  i
55338.91393   0.00927   0.00076  10.13790  i
55338.91459   0.00806   0.00075  10.13530  i
55338.91526   0.00738   0.00073  10.13370  i
55338.91594   0.00799   0.00073  10.13420  i
55338.91663   0.00643   0.00074  10.13330  i
55338.91734   0.00834   0.00074  10.13540  i
55338.91800   0.00774   0.00073  10.13400  i
55338.91868   0.00867   0.00073  10.13420  i
55338.91936   0.00767   0.00074  10.13430  i
55338.92003   0.00884   0.00074  10.13520  i
55338.92071   0.00748   0.00073  10.13370  i
55338.92142   0.00657   0.00073  10.13280  i
55338.92209   0.00844   0.00073  10.13490  i
55338.92277   0.00860   0.00073  10.13430  i
55338.92346   0.00833   0.00073  10.13380  i
55338.92414   0.00886   0.00073  10.13460  i
55338.92483   0.00752   0.00074  10.13420  i
55338.92552   0.00638   0.00073  10.13260  i
55338.92618   0.00806   0.00073  10.13400  i
55338.92686   0.00690   0.00073  10.13200  i
55338.92753   0.00871   0.00073  10.13430  i
55338.92820   0.00777   0.00073  10.13360  i
55338.92887   0.00962   0.00073  10.13520  i
55338.92957   0.00750   0.00073  10.13330  i
55338.93025   0.00853   0.00073  10.13400  i
55338.93093   0.00768   0.00073  10.13380  i
55338.93159   0.00768   0.00073  10.13270  i
55338.93228   0.00727   0.00073  10.13250  i
55338.93296   0.00749   0.00073  10.13310  i
55338.93364   0.00908   0.00073  10.13470  i
55338.93431   0.00775   0.00073  10.13290  i
55338.93502   0.00801   0.00073  10.13290  i
55338.93569   0.00671   0.00073  10.13260  i
55338.93635   0.00805   0.00073  10.13340  i
55338.93703   0.00866   0.00073  10.13400  i
55338.93777   0.00675   0.00073  10.13210  i
55338.93845   0.00669   0.00073  10.13200  i
55338.93912   0.00700   0.00073  10.13230  i
55338.93979   0.00745   0.00073  10.13280  i
55338.94048   0.00819   0.00073  10.13300  i
55338.94117   0.00618   0.00072  10.13130  i
55338.94187   0.00723   0.00072  10.13250  i
55338.94254   0.00684   0.00073  10.13190  i
55338.94323   0.00819   0.00072  10.13270  i
55338.94392   0.00624   0.00073  10.13190  i
55338.94458   0.00695   0.00073  10.13230  i
55338.94525   0.00712   0.00073  10.13200  i
55338.94593   0.00773   0.00072  10.13270  i
55338.94663   0.00747   0.00072  10.13200  i
55338.94730   0.00442   0.00073  10.13000  i
55338.94798   0.00775   0.00072  10.13250  i
55338.94867   0.00790   0.00072  10.13270  i
55338.94935   0.00548   0.00072  10.13060  i
55338.95001   0.00465   0.00072  10.12960  i
55338.95069   0.00532   0.00072  10.13040  i
55338.95139   0.00706   0.00072  10.13230  i
55338.95207   0.00598   0.00073  10.13110  i
55338.95275   0.00669   0.00073  10.13160  i
55338.95341   0.00590   0.00073  10.13110  i
55338.95411   0.00789   0.00073  10.13270  i
55338.95480   0.00904   0.00073  10.13430  i
55338.95547   0.00802   0.00073  10.13300  i
55338.95613   0.00430   0.00072  10.12910  i
55338.95682   0.00669   0.00072  10.13160  i
55338.95750   0.00636   0.00073  10.13180  i
55338.95823   0.00554   0.00073  10.13080  i
55338.95890   0.00528   0.00072  10.13010  i
55338.95959   0.00445   0.00072  10.12950  i
55338.96025   0.00629   0.00072  10.13160  i
55338.96094   0.00521   0.00072  10.13090  i
55338.96162   0.00536   0.00072  10.13040  i
55338.96231   0.00588   0.00073  10.13150  i
55338.96298   0.00659   0.00073  10.13240  i
55338.96366   0.00564   0.00074  10.13220  i
55338.96433   0.00370   0.00073  10.13070  i
55338.96501   0.00538   0.00072  10.13090  i
55338.96568   0.00228   0.00073  10.12780  i
55338.96635   0.00514   0.00072  10.12990  i
55338.96705   0.00266   0.00073  10.12900  i
55338.96773   0.00152   0.00073  10.12760  i
55338.96842   0.00333   0.00073  10.12960  i
55338.96907   0.00090   0.00072  10.12630  i
55338.96973   0.00397   0.00073  10.12930  i
55338.97042   0.00071   0.00072  10.12620  i
55338.97110   0.00244   0.00072  10.12760  i
55338.97178   0.00007   0.00072  10.12520  i
55480.59376   0.00144   0.00080   9.13948   
55480.59409   0.00313   0.00080   9.14170   
55480.59441  -0.00141   0.00080   9.13698   
55480.59475  -0.00031   0.00079   9.13803   
55480.59510   0.00107   0.00080   9.13926   
55480.59542  -0.00243   0.00080   9.13627   
55480.59575  -0.00152   0.00080   9.13636   
55480.59609  -0.00010   0.00080   9.13811   
55480.59643  -0.00125   0.00080   9.13751   
55480.59679   0.00050   0.00080   9.13874   
55480.59711   0.00233   0.00080   9.14054   
55480.59744   0.00067   0.00080   9.13862   
55480.59777  -0.00021   0.00080   9.13862   
55480.59811  -0.00082   0.00080   9.13798   
55480.59843  -0.00016   0.00079   9.13825   
55480.59876   0.00089   0.00080   9.13951   
55480.59909  -0.00072   0.00080   9.13769   
55480.59943  -0.00107   0.00080   9.13738   
55480.59976   0.00316   0.00080   9.14210   
55480.60010   0.00268   0.00080   9.14148   
55480.60041  -0.00057   0.00080   9.13780   
55480.60076   0.00284   0.00080   9.14128   
55480.60108   0.00111   0.00080   9.13999   
55480.60142   0.00221   0.00080   9.14099   
55480.60174   0.00159   0.00080   9.14092   
55480.60209   0.00207   0.00080   9.14026   
55480.60242   0.00161   0.00080   9.14004   
55480.60275   0.00211   0.00080   9.14086   
55480.60308   0.00364   0.00080   9.14178   
55480.60342   0.00167   0.00080   9.14054   
55480.60374   0.00563   0.00080   9.14462   
55480.60408   0.00314   0.00080   9.14156   
55480.60440   0.00573   0.00080   9.14452   
55480.60475   0.00522   0.00080   9.14383   
55480.60507   0.00380   0.00080   9.14193   
55480.60540   0.00410   0.00080   9.14236   
55480.60575   0.00332   0.00080   9.14224   
55480.60608   0.00435   0.00080   9.14317   
55480.60639   0.00671   0.00080   9.14515   
55480.60673   0.00532   0.00080   9.14405   
55480.60705   0.00662   0.00080   9.14494   
55480.60739   0.00287   0.00080   9.14176   
55480.60771   0.00447   0.00080   9.14303   
55480.60805   0.00533   0.00080   9.14429   
55480.60836   0.00413   0.00080   9.14309   
55480.60870   0.00556   0.00080   9.14427   
55480.60903   0.00843   0.00080   9.14737   
55480.60936   0.00718   0.00080   9.14607   
55480.60970   0.00903   0.00080   9.14818   
55480.61004   0.00764   0.00080   9.14656   
55480.61037   0.00596   0.00080   9.14453   
55480.61070   0.00655   0.00080   9.14551   
55480.61102   0.00672   0.00080   9.14581   
55480.61136   0.00693   0.00080   9.14554   
55480.61169   0.01012   0.00080   9.14917   
55480.61204   0.00582   0.00080   9.14435   
55480.61235   0.00681   0.00080   9.14593   
55480.61270   0.00551   0.00080   9.14497   
55480.61302   0.00785   0.00080   9.14701   
55480.61336   0.00864   0.00080   9.14775   
55480.61370   0.00440   0.00080   9.14372   
55480.61404   0.00442   0.00080   9.14388   
55480.61438   0.00749   0.00080   9.14704   
55480.61469   0.00683   0.00080   9.14641   
55480.61504   0.00552   0.00081   9.14555   
55480.61535   0.00678   0.00080   9.14606   
55480.61569   0.00630   0.00080   9.14618   
55480.61603   0.00688   0.00080   9.14637   
55480.61637   0.00781   0.00080   9.14655   
55480.61671   0.00697   0.00080   9.14600   
55480.61703   0.00889   0.00080   9.14869   
55480.61733   0.00880   0.00080   9.14802   
55480.61765   0.00767   0.00080   9.14693   
55480.61794   0.00881   0.00080   9.14784   
55480.61829   0.00659   0.00080   9.14592   
55480.61863   0.00888   0.00080   9.14852   
55480.61895   0.00691   0.00080   9.14641   
55480.61927   0.00692   0.00080   9.14624   
55480.61959   0.00725   0.00080   9.14625   
55480.61993   0.00621   0.00080   9.14542   
55480.62027   0.00522   0.00080   9.14436   
55480.62062   0.00778   0.00080   9.14724   
55480.62095   0.00859   0.00080   9.14801   
55480.62128   0.00564   0.00080   9.14435   
55480.62161   0.00701   0.00080   9.14588   
55480.62196   0.00722   0.00080   9.14655   
55480.62228   0.00543   0.00080   9.14518   
55480.62262   0.00536   0.00080   9.14527   
55480.62297   0.00663   0.00080   9.14570   
55480.62327   0.00449   0.00080   9.14342   
55480.62359   0.00500   0.00080   9.14442   
55480.62392   0.00757   0.00080   9.14689   
55480.62425   0.00644   0.00080   9.14537   
55480.62460   0.00717   0.00080   9.14642   
55480.62493   0.00361   0.00080   9.14306   
55480.62525   0.00825   0.00080   9.14805   
55480.62559   0.00686   0.00080   9.14660   
55480.62592   0.00786   0.00080   9.14731   
55480.62624   0.00829   0.00080   9.14775   
55480.62659   0.00733   0.00080   9.14684   
55480.62694   0.00680   0.00080   9.14530   
55480.62727   0.00772   0.00080   9.14687   
55480.62762   0.00391   0.00080   9.14268   
55480.62794   0.00526   0.00080   9.14483   
55480.62828   0.00864   0.00080   9.14790   
55480.62863   0.00759   0.00080   9.14667   
55480.62896   0.00884   0.00080   9.14780   
55480.62929   0.00768   0.00080   9.14658   
55480.62962   0.00616   0.00080   9.14536   
55480.62996   0.00853   0.00080   9.14724   
55480.63028   0.00577   0.00080   9.14452   
55480.63060   0.00853   0.00080   9.14752   
55480.63095   0.00926   0.00080   9.14849   
55480.63126   0.00740   0.00080   9.14718   
55480.63162   0.00701   0.00080   9.14656   
55480.63194   0.00637   0.00080   9.14576   
55480.63228   0.00538   0.00080   9.14476   
55480.63261   0.00628   0.00080   9.14515   
55480.63295   0.00458   0.00080   9.14353   
55480.63328   0.00622   0.00080   9.14577   
55480.63360   0.00689   0.00080   9.14640   
55480.63395   0.01080   0.00080   9.15005   
55480.63427   0.00716   0.00080   9.14622   
55480.63460   0.00827   0.00080   9.14767   
55480.63494   0.00706   0.00080   9.14642   
55480.63527   0.00713   0.00080   9.14593   
55480.63560   0.00476   0.00080   9.14429   
55480.63593   0.00731   0.00080   9.14629   
55480.63626   0.00892   0.00080   9.14812   
55480.63661   0.00570   0.00080   9.14540   
55480.63692   0.00839   0.00080   9.14781   
55480.63724   0.00424   0.00080   9.14399   
55480.63755   0.00559   0.00080   9.14569   
55480.63788   0.00679   0.00081   9.14683   
55480.63821   0.00743   0.00080   9.14659   
55480.63853   0.00700   0.00080   9.14636   
55480.63886   0.01006   0.00080   9.14964   
55480.63920   0.00888   0.00080   9.14865   
55480.63953   0.00821   0.00080   9.14783   
55480.63983   0.00571   0.00080   9.14515   
55480.64018   0.00687   0.00080   9.14624   
55480.64050   0.00856   0.00080   9.14763   
55480.64085   0.00432   0.00080   9.14372   
55480.64117   0.00624   0.00080   9.14504   
55480.64152   0.00769   0.00080   9.14661   
55480.64184   0.00895   0.00080   9.14846   
55480.64219   0.00740   0.00080   9.14697   
55480.64249   0.00788   0.00080   9.14714   
55480.64284   0.00501   0.00080   9.14432   
55480.64317   0.00796   0.00080   9.14706   
55480.64351   0.00789   0.00080   9.14745   
55480.64383   0.00858   0.00080   9.14814   
55480.64417   0.00892   0.00080   9.14904   
55480.64449   0.00580   0.00081   9.14570   
55480.64485   0.00595   0.00080   9.14554   
55480.64514   0.00357   0.00080   9.14268   
55480.64549   0.00985   0.00080   9.14933   
55480.64581   0.00758   0.00080   9.14715   
55480.64615   0.00565   0.00080   9.14545   
55480.64650   0.00989   0.00080   9.14831   
55480.64681   0.00573   0.00080   9.14550   
55480.64714   0.00620   0.00080   9.14622   
55480.64748   0.00865   0.00080   9.14817   
55480.64781   0.00758   0.00081   9.14791   
55480.64814   0.00926   0.00081   9.15008   
55480.64847   0.00853   0.00080   9.14820   
55480.64881   0.00776   0.00080   9.14730   
55480.64914   0.00641   0.00080   9.14541   
55480.64948   0.01038   0.00080   9.15027   
55480.64982   0.00793   0.00080   9.14753   
55480.65015   0.00489   0.00080   9.14397   
55480.65049   0.01269   0.00080   9.15185   
55480.65081   0.00771   0.00080   9.14673   
55480.65115   0.00855   0.00080   9.14749   
55480.65144   0.00739   0.00080   9.14608   
55480.65178   0.00469   0.00080   9.14304   
55480.65211   0.00757   0.00080   9.14656   
55480.65245   0.00811   0.00080   9.14725   
55480.65278   0.00719   0.00080   9.14627   
55480.65310   0.00602   0.00080   9.14550   
55480.65345   0.00674   0.00080   9.14580   
55480.65379   0.00857   0.00080   9.14823   
55480.65411   0.00955   0.00080   9.14924   
55480.65443   0.00878   0.00080   9.14829   
55480.65478   0.00783   0.00080   9.14722   
55480.65511   0.00554   0.00080   9.14407   
55480.65545   0.00646   0.00080   9.14558   
55480.65578   0.00449   0.00080   9.14332   
55480.65610   0.00996   0.00080   9.14882   
55480.65645   0.00914   0.00080   9.14805   
55480.65677   0.00593   0.00080   9.14534   
55480.65708   0.00432   0.00080   9.14363   
55480.65741   0.00781   0.00080   9.14732   
55480.65776   0.00948   0.00080   9.14902   
55480.65808   0.00810   0.00080   9.14747   
55480.65843   0.00905   0.00080   9.14861   
55480.65875   0.00747   0.00080   9.14664   
55480.65909   0.00872   0.00080   9.14763   
55480.65942   0.00519   0.00080   9.14522   
55480.65976   0.00766   0.00080   9.14679   
55480.66011   0.00847   0.00080   9.14787   
55480.66045   0.00569   0.00080   9.14496   
55480.66078   0.00904   0.00080   9.14792   
55480.66110   0.00655   0.00080   9.14506   
55480.66142   0.00794   0.00080   9.14686   
55480.66176   0.00836   0.00080   9.14812   
55480.66208   0.00756   0.00080   9.14711   
55480.66242   0.00652   0.00080   9.14573   
55480.66274   0.00669   0.00080   9.14518   
55480.66309   0.00728   0.00080   9.14633   
55480.66340   0.00691   0.00080   9.14601   
55480.66375   0.00639   0.00080   9.14531   
55480.66409   0.00971   0.00080   9.14878   
55480.66442   0.00614   0.00080   9.14490   
55480.66475   0.00459   0.00080   9.14286   
55480.66509   0.00724   0.00080   9.14598   
55480.66542   0.00853   0.00080   9.14746   
55480.66574   0.00676   0.00080   9.14576   
55480.66605   0.00757   0.00080   9.14678   
55480.66640   0.00756   0.00080   9.14726   
55480.66672   0.00764   0.00080   9.14671   
55480.66706   0.00786   0.00080   9.14667   
55480.66736   0.00733   0.00081   9.14745   
55480.66770   0.00658   0.00081   9.14655   
55480.66803   0.00810   0.00080   9.14736   
55480.66836   0.00754   0.00080   9.14656   
55480.66870   0.00857   0.00080   9.14848   
55480.66903   0.01025   0.00081   9.14998   
55480.66933   0.00700   0.00080   9.14642   
55480.66966   0.01041   0.00080   9.14972   
55480.67001   0.00816   0.00080   9.14688   
55480.67035   0.00537   0.00080   9.14451   
55480.67068   0.00853   0.00080   9.14688   
55480.67100   0.00840   0.00080   9.14689   
55480.67134   0.00620   0.00080   9.14567   
55480.67168   0.01049   0.00080   9.14948   
55480.67197   0.00746   0.00080   9.14606   
55480.67231   0.00843   0.00080   9.14669   
55480.67265   0.00841   0.00080   9.14683   
55480.67297   0.00926   0.00080   9.14766   
55480.67331   0.00777   0.00080   9.14622   
55480.67365   0.00615   0.00080   9.14429   
55480.67397   0.00792   0.00080   9.14651   
55480.67430   0.00807   0.00080   9.14613   
55480.67470   0.00799   0.00080   9.14712   
55480.67510   0.00588   0.00080   9.14483   
55480.67549   0.00890   0.00080   9.14701   
55480.67587   0.00902   0.00080   9.14740   
55480.67624   0.00809   0.00080   9.14669   
55480.67656   0.00955   0.00080   9.14844   
55480.67691   0.00754   0.00080   9.14599   
55480.67722   0.01059   0.00080   9.14879   
55480.67756   0.00832   0.00080   9.14700   
55480.67789   0.00955   0.00080   9.14718   
55480.67824   0.00632   0.00080   9.14483   
55480.67856   0.00778   0.00080   9.14620   
55480.67889   0.00631   0.00080   9.14434   
55480.67924   0.00623   0.00080   9.14469   
55480.67956   0.00674   0.00080   9.14482   
55480.67988   0.00907   0.00080   9.14681   
55480.68023   0.00720   0.00080   9.14440   
55480.68055   0.00581   0.00080   9.14390   
55480.68090   0.00659   0.00080   9.14461   
55480.68121   0.00907   0.00080   9.14735   
55480.68156   0.00871   0.00080   9.14640   
55480.68190   0.00674   0.00080   9.14513   
55480.68222   0.00934   0.00080   9.14736   
55480.68256   0.00653   0.00080   9.14507   
55480.68288   0.00597   0.00080   9.14408   
55480.68323   0.00930   0.00080   9.14748   
55480.68355   0.00551   0.00080   9.14312   
55480.68390   0.00781   0.00080   9.14620   
55480.68424   0.00754   0.00080   9.14556   
55480.68455   0.00742   0.00080   9.14568   
55480.68487   0.00714   0.00080   9.14518   
55480.68521   0.00786   0.00080   9.14574   
55480.68551   0.00598   0.00080   9.14453   
55480.68583   0.01052   0.00080   9.14916   
55480.68618   0.00781   0.00080   9.14614   
55480.68652   0.00829   0.00080   9.14639   
55480.68683   0.00549   0.00080   9.14426   
55480.68716   0.00778   0.00080   9.14652   
55480.68750   0.00637   0.00080   9.14438   
55480.68783   0.00678   0.00080   9.14462   
55480.68815   0.00702   0.00080   9.14456   
55480.68849   0.00999   0.00080   9.14818   
55480.68882   0.00738   0.00080   9.14547   
55480.68916   0.00825   0.00080   9.14621   
55480.68950   0.00660   0.00080   9.14468   
55480.68981   0.00837   0.00080   9.14624   
55480.69015   0.01019   0.00080   9.14826   
55480.69048   0.00542   0.00080   9.14390   
55480.69087   0.00711   0.00080   9.14550   
55480.69125   0.00647   0.00080   9.14472   
55480.69163   0.00531   0.00080   9.14324   
55480.69200   0.00701   0.00080   9.14463   
55480.69238   0.00508   0.00080   9.14330   
55480.69272   0.00901   0.00080   9.14732   
55480.69304   0.00596   0.00080   9.14380   
55480.69338   0.00718   0.00080   9.14498   
55480.69372   0.00676   0.00080   9.14522   
55480.69406   0.00733   0.00080   9.14566   
55480.69438   0.00937   0.00080   9.14763   
55480.69473   0.00566   0.00080   9.14423   
55480.69511   0.00480   0.00080   9.14292   
55480.69550   0.00903   0.00080   9.14723   
55480.69588   0.01011   0.00080   9.14828   
55480.69625   0.00507   0.00080   9.14322   
55480.69660   0.00929   0.00080   9.14736   
55480.69694   0.00721   0.00080   9.14544   
55480.69724   0.00661   0.00080   9.14515   
55480.69758   0.00550   0.00081   9.14474   
55480.69791   0.00865   0.00081   9.14828   
55480.69825   0.01033   0.00081   9.15006   
55480.69859   0.00806   0.00081   9.14788   
55480.69890   0.00803   0.00081   9.14667   
55480.69925   0.00631   0.00080   9.14454   
55480.69957   0.00553   0.00080   9.14360   
55480.69989   0.00780   0.00080   9.14607   
55480.70022   0.00748   0.00080   9.14567   
55480.70054   0.00936   0.00080   9.14714   
55480.70089   0.00792   0.00080   9.14668   
55480.70122   0.00768   0.00080   9.14607   
55480.70154   0.00575   0.00080   9.14395   
55480.70187   0.00835   0.00081   9.14714   
55480.70220   0.00838   0.00081   9.14695   
55480.70253   0.00786   0.00081   9.14645   
55480.70286   0.00728   0.00080   9.14574   
55480.70319   0.00607   0.00081   9.14528   
55480.70352   0.00558   0.00081   9.14456   
55480.70385   0.00940   0.00081   9.14756   
55480.70419   0.00515   0.00080   9.14334   
55480.70452   0.00795   0.00080   9.14588   
55480.70485   0.00761   0.00080   9.14572   
55480.70518   0.00599   0.00080   9.14406   
55480.70552   0.00614   0.00080   9.14471   
55480.70584   0.00814   0.00081   9.14637   
55480.70619   0.00714   0.00080   9.14572   
55480.70651   0.00861   0.00080   9.14688   
55480.70685   0.00674   0.00080   9.14541   
55480.70717   0.00549   0.00080   9.14401   
55480.70752   0.00765   0.00080   9.14567   
55480.70784   0.00887   0.00080   9.14690   
55480.70817   0.00915   0.00081   9.14786   
55480.70852   0.00401   0.00080   9.14307   
55480.70884   0.01033   0.00081   9.14837   
55480.70916   0.00700   0.00080   9.14553   
55480.70950   0.00965   0.00080   9.14821   
55480.70982   0.00701   0.00081   9.14581   
55480.71016   0.00736   0.00081   9.14536   
55480.71047   0.00642   0.00081   9.14483   
55480.71081   0.00511   0.00080   9.14333   
55480.71115   0.00618   0.00080   9.14492   
55480.71148   0.00853   0.00081   9.14680   
55480.71181   0.00585   0.00080   9.14443   
55480.71215   0.00665   0.00080   9.14531   
55480.71247   0.00812   0.00081   9.14643   
55480.71280   0.00799   0.00081   9.14649   
55480.71312   0.00734   0.00080   9.14590   
55480.71346   0.00735   0.00080   9.14558   
55480.71379   0.00901   0.00080   9.14702   
55480.71413   0.00603   0.00080   9.14466   
55480.71446   0.01008   0.00081   9.14887   
55480.71479   0.01034   0.00081   9.14911   
55480.71511   0.00501   0.00081   9.14366   
55480.71544   0.00398   0.00081   9.14217   
55480.71578   0.00833   0.00081   9.14657   
55480.71611   0.00619   0.00081   9.14470   
55480.71644   0.00574   0.00081   9.14449   
55480.71678   0.00654   0.00081   9.14500   
55480.71709   0.00535   0.00080   9.14335   
55480.71744   0.00225   0.00080   9.14133   
55480.71776   0.00761   0.00081   9.14558   
55480.71811   0.01000   0.00081   9.14859   
55480.71845   0.00527   0.00081   9.14315   
55480.71878   0.00862   0.00081   9.14800   
55480.71909   0.00571   0.00081   9.14424   
55480.71943   0.00761   0.00081   9.14618   
55480.71976   0.00670   0.00081   9.14588   
55480.72009   0.00922   0.00081   9.14815   
55480.72044   0.00764   0.00080   9.14591   
55480.72076   0.00858   0.00081   9.14726   
55480.72111   0.00757   0.00081   9.14699   
55480.72143   0.00593   0.00081   9.14481   
55480.72177   0.00523   0.00081   9.14402   
55480.72209   0.00534   0.00081   9.14418   
55480.72243   0.00617   0.00081   9.14476   
55480.72274   0.00607   0.00081   9.14497   
55480.72309   0.01024   0.00081   9.14844   
55480.72341   0.00490   0.00081   9.14441   
55480.72375   0.00870   0.00081   9.14670   
55480.72405   0.00658   0.00081   9.14497   
55480.72438   0.00625   0.00081   9.14531   
55480.72473   0.00645   0.00081   9.14521   
55480.72504   0.00617   0.00081   9.14495   
55480.72540   0.00600   0.00081   9.14433   
55480.72571   0.00501   0.00081   9.14419   
55480.72604   0.00326   0.00081   9.14172   
55480.72638   0.00569   0.00081   9.14463   
55480.72679   0.00611   0.00081   9.14520   
55480.72720   0.00973   0.00081   9.14797   
55480.72759   0.00949   0.00081   9.14911   
55480.72796   0.00588   0.00081   9.14481   
55480.72831   0.00707   0.00081   9.14578   
55480.72864   0.00805   0.00081   9.14730   
55480.72895   0.00671   0.00081   9.14577   
55480.72934   0.00422   0.00081   9.14344   
55480.72972   0.00370   0.00081   9.14234   
55480.73008   0.00424   0.00081   9.14424   
55480.73045   0.01015   0.00081   9.14917   
55480.73082   0.00680   0.00081   9.14503   
55480.73121   0.00708   0.00081   9.14600   
55480.73158   0.00387   0.00081   9.14255   
55480.73196   0.00888   0.00081   9.14796   
55480.73233   0.00659   0.00081   9.14561   
55480.73273   0.00675   0.00081   9.14503   
55480.73311   0.00308   0.00081   9.14144   
55480.73349   0.00154   0.00081   9.14092   
55480.73387   0.00526   0.00081   9.14379   
55480.73425   0.00813   0.00081   9.14728   
55480.73462   0.00328   0.00081   9.14226   
55480.73502   0.00029   0.00080   9.13906   
55480.73539   0.00090   0.00081   9.13981   
55480.73578   0.00515   0.00081   9.14400   
55480.73615   0.00240   0.00081   9.14159   
55480.73655   0.00205   0.00081   9.14090   
55480.73693   0.00307   0.00081   9.14296   
55480.73731   0.00403   0.00081   9.14343   
55480.73767   0.00065   0.00081   9.13991   
55480.73804  -0.00094   0.00081   9.13818   
55480.73842  -0.00092   0.00081   9.13745   
55480.73881  -0.00115   0.00081   9.13820   
55480.73920   0.00046   0.00081   9.13962   
55480.73957   0.00241   0.00081   9.14123   
55480.73995  -0.00078   0.00081   9.13798   
55480.74033   0.00380   0.00081   9.14189   
55480.74070  -0.00232   0.00081   9.13673   
55480.74107   0.00191   0.00081   9.14077   
55480.74141   0.00041   0.00081   9.13952   
55480.74208   0.00469   0.00081   9.14422   
55480.74241  -0.00001   0.00081   9.14055   
55480.74276  -0.00332   0.00081   9.13702   
55480.74307   0.00381   0.00081   9.14389   
55480.74341  -0.00138   0.00081   9.13782   
55480.74376  -0.00326   0.00081   9.13583   
55480.74414  -0.00329   0.00081   9.13530   
55480.74452  -0.00348   0.00081   9.13531   
55480.74481   0.00306   0.00081   9.14201   
55480.74516  -0.00165   0.00081   9.13742   
55480.74548  -0.00150   0.00081   9.13711   
55480.74580   0.00088   0.00081   9.13995   
55480.74613   0.00199   0.00081   9.14173   
55480.74678   0.00193   0.00081   9.14166   
55480.74710  -0.00128   0.00081   9.13855   
55480.74742  -0.00076   0.00082   9.14022   
55480.74777   0.00176   0.00081   9.14104   
55480.74812   0.00047   0.00081   9.13981   
55480.74845   0.00359   0.00082   9.14420   
55480.74878   0.00158   0.00081   9.13967   
55480.74911   0.00027   0.00081   9.13889   
55480.74943   0.00329   0.00081   9.14218   
55480.74975   0.00223   0.00081   9.14090   
55480.75009   0.00098   0.00081   9.13916   
55480.75042   0.00261   0.00081   9.14153   
55480.75111  -0.00190   0.00081   9.13685   
55480.75142  -0.00076   0.00081   9.13799   
55480.75175   0.00302   0.00081   9.14145   
55480.75208   0.00213   0.00081   9.14087   
55480.75241  -0.00160   0.00081   9.13737   
55480.75275   0.00147   0.00081   9.14067   
55480.75310  -0.00153   0.00081   9.13747   
55480.75342  -0.00108   0.00082   9.13866   
55480.75409  -0.00421   0.00081   9.13510   
55480.75442  -0.00352   0.00081   9.13514   
55480.75475  -0.00509   0.00081   9.13372   
55480.75509   0.00284   0.00081   9.14191   
55480.75541   0.00132   0.00081   9.14081   
55480.75609  -0.00162   0.00081   9.13689   
55480.75643  -0.00057   0.00081   9.13804   
55480.75674  -0.00047   0.00081   9.13822   
55480.75709   0.00286   0.00081   9.14120   
55480.75741  -0.00128   0.00081   9.13756   
55480.75774   0.00370   0.00081   9.14244   
55480.75808  -0.00242   0.00081   9.13602   
55480.75844   0.00421   0.00081   9.14231   
55480.75878   0.00007   0.00081   9.13878   
55480.75910  -0.00146   0.00081   9.13640   
55480.75943  -0.00295   0.00081   9.13524   
55480.75977  -0.00230   0.00081   9.13626   
55480.76009   0.00455   0.00081   9.14333   
55480.76043   0.00269   0.00081   9.14192   
55480.76076   0.00042   0.00081   9.13900   
55480.76110   0.00150   0.00081   9.14006   
55480.76187   0.00204   0.00081   9.14067   
55480.76225   0.00226   0.00081   9.14072   
55480.76263   0.00019   0.00081   9.13860   
55480.76301   0.00202   0.00081   9.14132   
55480.76334  -0.00395   0.00081   9.13451   
55480.76370  -0.00066   0.00081   9.13855   
55480.76408  -0.00342   0.00081   9.13472   
55480.76447   0.00396   0.00081   9.14222   
55480.76485   0.00018   0.00081   9.13867   
55480.76524   0.00006   0.00081   9.13857   
55480.76561  -0.00153   0.00081   9.13635   
55480.76599   0.00016   0.00081   9.13890   
55480.76636  -0.00159   0.00081   9.13725   
55480.76669   0.00214   0.00081   9.14047   
55480.76703   0.00209   0.00081   9.14055   
55480.76738   0.00131   0.00081   9.14027   
55480.76771  -0.00296   0.00081   9.13443   
55480.76804  -0.00215   0.00081   9.13703   
55480.76837  -0.00090   0.00081   9.13812   
55480.76904   0.00194   0.00081   9.14114   
55480.76938   0.00353   0.00082   9.14259   
55480.76969  -0.00425   0.00081   9.13455   
55480.77004   0.00007   0.00082   9.13976   
55480.77037  -0.00362   0.00081   9.13572   
55480.77070  -0.00023   0.00082   9.13863   
55480.77102  -0.00062   0.00081   9.13725   
55480.77136  -0.00270   0.00081   9.13586   
55480.77169  -0.00167   0.00082   9.13725   
55480.77203  -0.00164   0.00081   9.13758   
55480.77235   0.00253   0.00082   9.14163   


==> data/HTR340-006_rvtable.dat <==
2455339.92722        -158.62    50.92      NULL       NULL       NULL       0.188217   Subaru
2455339.93516        -201.37    57.36      NULL       NULL       NULL       0.189675   Subaru
2455339.94290        -204.06    44.53      NULL       NULL       NULL       0.191094   Subaru
2455341.11630        -246.80    47.11      NULL       NULL       NULL       0.406292   Subaru
2455341.12058        -204.87    47.32      NULL       NULL       NULL       0.407076   Subaru
2455341.12485        -193.24    43.00      NULL       NULL       NULL       0.407860   Subaru
2455374.12069        -196.46    11.37      -2.85      6.57       0.1760     0.459209   Keck
2455374.85735        NULL       NULL       -9.20      4.18       0.1730     0.594311   Keck
2455374.86800        -80.49     11.89      -25.52     9.34       0.1760     0.596264   Keck
2455375.95203        285.94     10.24      -15.73     4.46       0.1780     0.795072   Keck
2455378.12823        -265.18    12.71      -13.52     7.86       0.1740     0.194180   Keck
2455379.07458        -226.26    12.73      -10.85     3.72       0.1760     0.367740   Keck
2455379.56536        -162.68    61.60      NULL       NULL       NULL       0.457747   FIES
2455380.13344        -135.85    13.51      60.87      20.44      0.1800     0.561932   Keck
2455380.49378        3.45       58.70      NULL       NULL       NULL       0.628017   FIES
2455381.11125        110.87     14.71      -9.04      12.64      0.1750     0.741259   Keck
2455381.55600        269.57     46.50      NULL       NULL       NULL       0.822824   FIES
2455383.47949        -108.72    56.00      NULL       NULL       NULL       0.175588   FIES
2455384.48968        -173.76    50.60      NULL       NULL       NULL       0.360854   FIES
2455400.85414        -141.78    15.43      27.38      7.53       0.1670     0.362052   Keck
2455403.82567        497.16     15.18      38.35      6.14       0.1730     0.907023   Keck
2455404.83902        4.37       14.05      0.79       7.25       0.1740     0.092869   Keck
2455415.04513        310.06     14.03      2.76       8.29       0.1680     0.964642   Keck
2455423.66787        -115.78    78.50      NULL       NULL       NULL       0.546030   FIES
2455424.64318        41.31      139.40     NULL       NULL       NULL       0.724899   FIES
2455425.57489        474.54     48.70      NULL       NULL       NULL       0.895772   FIES
2455426.64513        -154.35    57.60      NULL       NULL       NULL       0.092052   FIES
2455464.85484        -99.38     15.03      -11.41     11.10      0.1640     0.099610   Keck
2455465.94874        -249.34    13.70      -19.33     6.92       0.1630     0.300229   Keck
2455467.71998        0.98       13.61      -12.70     8.00       0.1640     0.625069   Keck


==> data/HTR364-003_phfu_tab.txt <==
# BJD         MAGCORR   MERR      MAGFIT   FIL
# [1]         [2]       [3]       [4]      [5]
# 
55578.68612   0.00994   0.00115  11.35390  i
55578.68766   0.01221   0.00104  11.35670  i
55578.68921   0.01203   0.00101  11.35720  i
55578.69075   0.00982   0.00097  11.35550  i
55578.69228   0.01192   0.00099  11.35670  i
55578.69383   0.01272   0.00113  11.35760  i
55578.69504   0.01154   0.00113  11.35620  i
55578.69622   0.01243   0.00115  11.35790  i
55578.69742   0.01048   0.00114  11.35540  i
55578.69863   0.00959   0.00114  11.35430  i
55578.69984   0.00796   0.00114  11.35340  i
55578.70105   0.00997   0.00114  11.35530  i
55578.70227   0.01148   0.00112  11.35660  i
55578.70346   0.01108   0.00112  11.35560  i
55578.70465   0.00957   0.00113  11.35480  i
55578.70585   0.00998   0.00112  11.35550  i
55578.70706   0.01105   0.00112  11.35610  i
55578.70826   0.01143   0.00113  11.35800  i
55578.70947   0.01155   0.00110  11.35670  i
55578.71067   0.01219   0.00110  11.35840  i
55578.71188   0.00561   0.00112  11.35130  i
55578.71308   0.01041   0.00112  11.35660  i
55578.71427   0.00937   0.00111  11.35610  i
55578.71548   0.00790   0.00113  11.35440  i
55578.71670   0.01149   0.00111  11.35740  i
55578.71791   0.00821   0.00108  11.35470  i
55578.71912   0.00850   0.00111  11.35470  i
55578.72031   0.01361   0.00111  11.36010  i
55578.72150   0.00916   0.00113  11.35590  i
55578.72271   0.00923   0.00111  11.35670  i
55578.72392   0.01093   0.00110  11.35760  i
55578.72513   0.00835   0.00111  11.35450  i
55578.72629   0.00447   0.00111  11.35190  i
55578.72749   0.00891   0.00112  11.35580  i
55578.72871   0.00940   0.00112  11.35650  i
55578.72993   0.00819   0.00110  11.35460  i
55578.73111   0.00622   0.00112  11.35330  i
55578.73232   0.00216   0.00107  11.34920  i
55578.73352   0.00614   0.00110  11.35250  i
55578.73473   0.00329   0.00110  11.34980  i
55578.73595   0.00218   0.00110  11.34940  i
55578.73716   0.00159   0.00111  11.34840  i
55578.73837   0.00154   0.00110  11.34810  i
55578.73956  -0.00239   0.00109  11.34450  i
55578.74076   0.00097   0.00114  11.34830  i
55578.74197  -0.00071   0.00109  11.34610  i
55578.74317   0.00003   0.00106  11.34620  i
55578.74438  -0.00228   0.00109  11.34460  i
55578.74559  -0.00178   0.00109  11.34420  i
55578.74679   0.00225   0.00111  11.34850  i
55578.74801  -0.00245   0.00110  11.34340  i
55578.74921   0.00231   0.00108  11.34920  i
55578.75041   0.00061   0.00106  11.34760  i
55578.75162   0.00198   0.00107  11.34870  i
55578.75282   0.00125   0.00109  11.34730  i
55578.75403  -0.00151   0.00109  11.34510  i
55578.75524  -0.00219   0.00107  11.34400  i
55578.75672  -0.00031   0.00108  11.34680  i
55578.75794   0.00297   0.00105  11.34990  i
55578.75928   0.00106   0.00108  11.34780  i
55578.76067  -0.00004   0.00107  11.34700  i
55578.76187   0.00208   0.00109  11.34880  i
55578.76311   0.00000   0.00106  11.34610  i
55578.76430   0.00060   0.00108  11.34770  i
55578.76551   0.00046   0.00109  11.34760  i
55578.76673  -0.00065   0.00113  11.34600  i
55578.76793   0.00194   0.00112  11.34810  i
55578.76911   0.00098   0.00109  11.34770  i
55578.77030   0.00164   0.00111  11.34800  i
55578.77148  -0.00205   0.00108  11.34390  i
55578.77270  -0.00029   0.00109  11.34620  i
55578.77390   0.00123   0.00106  11.34650  i
55578.77507   0.00204   0.00106  11.34820  i
55578.77625  -0.00013   0.00105  11.34590  i
55578.77745   0.00248   0.00106  11.34850  i
55578.77866  -0.00098   0.00105  11.34550  i
55578.77985   0.00025   0.00109  11.34570  i
55578.78105   0.00075   0.00111  11.34690  i
55578.78223  -0.00290   0.00113  11.34310  i
55578.78344   0.00015   0.00111  11.34690  i
55578.78465  -0.00012   0.00107  11.34630  i
55578.78586  -0.00087   0.00107  11.34480  i
55578.78701   0.00179   0.00106  11.34770  i
55578.78823   0.00033   0.00103  11.34610  i
55578.78941  -0.00123   0.00098  11.34450  i
55578.79062   0.00014   0.00097  11.34610  i
55578.79183   0.00063   0.00099  11.34750  i
55578.79304  -0.00051   0.00097  11.34590  i
55578.79425  -0.00003   0.00097  11.34620  i
55578.79545  -0.00132   0.00097  11.34490  i
55578.79665  -0.00022   0.00096  11.34620  i
55578.79787   0.00237   0.00096  11.34890  i
55578.79908  -0.00033   0.00097  11.34620  i
55578.80028  -0.00164   0.00096  11.34470  i
55578.80148  -0.00224   0.00095  11.34430  i
55578.80267  -0.00146   0.00095  11.34490  i
55578.80388  -0.00108   0.00094  11.34500  i
55578.80507  -0.00211   0.00095  11.34410  i
55578.80627  -0.00010   0.00096  11.34550  i
55578.80748   0.00229   0.00097  11.34820  i
55578.80869  -0.00046   0.00097  11.34530  i
55578.80989   0.00017   0.00096  11.34630  i
55578.81110  -0.00178   0.00096  11.34370  i
55578.81230  -0.00019   0.00095  11.34520  i
55578.81348   0.00004   0.00096  11.34590  i
55578.81469  -0.00014   0.00095  11.34550  i
55578.81608   0.00187   0.00094  11.34800  i
55578.81739   0.00206   0.00094  11.34720  i
55578.81875   0.00127   0.00095  11.34630  i
55578.81999  -0.00096   0.00095  11.34480  i
55585.83194   0.00207   0.00096  10.04880  i
55585.83247   0.00176   0.00097  10.04820  i
55585.83295   0.00284   0.00100  10.04940  i
55585.83344  -0.00117   0.00100  10.04550  i
55585.83392   0.00126   0.00097  10.04730  i
55585.83443  -0.00058   0.00099  10.04620  i
55585.83493  -0.00335   0.00100  10.04270  i
55585.83542  -0.00306   0.00098  10.04360  i
55585.83592  -0.00107   0.00100  10.04540  i
55585.83641   0.00057   0.00099  10.04710  i
55585.83689  -0.00047   0.00097  10.04540  i
55585.83738  -0.00017   0.00099  10.04640  i
55585.83788   0.00181   0.00096  10.04780  i
55585.83838   0.00344   0.00098  10.04910  i
55585.83888  -0.00216   0.00100  10.04390  i
55585.83936  -0.00272   0.00098  10.04310  i
55585.83987  -0.00269   0.00096  10.04370  i
55585.84036  -0.00096   0.00097  10.04550  i
55585.84086   0.00029   0.00099  10.04670  i
55585.84134   0.00050   0.00097  10.04650  i
55585.84186  -0.00127   0.00099  10.04500  i
55585.84235   0.00277   0.00103  10.04970  i
55585.84284   0.00144   0.00099  10.04820  i
55585.84333   0.00011   0.00097  10.04640  i
55585.84383  -0.00246   0.00095  10.04380  i
55585.84432  -0.00205   0.00097  10.04410  i
55585.84480   0.00031   0.00098  10.04700  i
55585.84580   0.00348   0.00098  10.04980  i
55585.84630   0.00160   0.00098  10.04800  i
55585.84680  -0.00131   0.00098  10.04550  i
55585.84731   0.00159   0.00099  10.04820  i
55585.84780  -0.00078   0.00097  10.04530  i
55585.84829  -0.00109   0.00098  10.04520  i
55585.84879  -0.00148   0.00099  10.04480  i
55585.84929   0.00037   0.00097  10.04620  i
55585.84979  -0.00168   0.00096  10.04530  i
55585.85027   0.00206   0.00097  10.04890  i
55585.85077   0.00163   0.00096  10.04750  i
55585.85126  -0.00038   0.00099  10.04660  i
55585.85174   0.00064   0.00097  10.04730  i
55585.85223  -0.00003   0.00095  10.04650  i
55585.85274   0.00235   0.00096  10.04850  i
55585.85323   0.00143   0.00095  10.04810  i
55585.85373  -0.00452   0.00095  10.04130  i
55585.85421   0.00180   0.00095  10.04850  i
55585.85471   0.00460   0.00095  10.05060  i
55585.85520   0.00081   0.00097  10.04670  i
55585.85570   0.00006   0.00095  10.04690  i
55585.85619  -0.00022   0.00096  10.04600  i
55585.85669   0.00019   0.00095  10.04610  i
55585.85718   0.00182   0.00097  10.04900  i
55585.85768  -0.00096   0.00095  10.04480  i
55585.85815  -0.00141   0.00095  10.04480  i
55585.85864  -0.00126   0.00096  10.04510  i
55585.85914   0.00034   0.00096  10.04650  i
55585.85963  -0.00149   0.00097  10.04450  i
55585.86012  -0.00280   0.00096  10.04340  i
55585.86062   0.00549   0.00099  10.05210  i
55585.86112   0.00071   0.00097  10.04610  i
55585.86162  -0.00314   0.00095  10.04300  i
55585.86210   0.00189   0.00097  10.04790  i
55585.86258  -0.00208   0.00096  10.04450  i
55585.86308  -0.00205   0.00099  10.04410  i
55585.86357   0.00028   0.00098  10.04660  i
55585.86406   0.00096   0.00095  10.04660  i
55585.86456  -0.00046   0.00095  10.04520  i
55585.86507   0.00177   0.00097  10.04770  i
55585.86556  -0.00034   0.00097  10.04600  i
55585.86604  -0.00180   0.00097  10.04410  i
55585.86653  -0.00181   0.00097  10.04420  i
55585.86704  -0.00108   0.00097  10.04500  i
55585.86753   0.00254   0.00096  10.04910  i
55585.86802  -0.00183   0.00097  10.04440  i
55585.86851   0.00134   0.00099  10.04730  i
55585.86901  -0.00005   0.00098  10.04560  i
55585.86951   0.00146   0.00095  10.04740  i
55585.86999   0.00035   0.00097  10.04610  i
55585.87048   0.00038   0.00095  10.04640  i
55585.87098  -0.00311   0.00098  10.04310  i
55585.87148  -0.00090   0.00098  10.04570  i
55585.87196   0.00096   0.00095  10.04740  i
55585.87247  -0.00102   0.00097  10.04500  i
55585.87296  -0.00158   0.00096  10.04440  i
55585.87345   0.00218   0.00099  10.04830  i
55585.87393  -0.00140   0.00098  10.04480  i
55585.87442   0.00513   0.00097  10.05130  i
55585.87492   0.00136   0.00097  10.04750  i
55585.87542  -0.00003   0.00097  10.04580  i
55585.87591   0.00114   0.00097  10.04730  i
55585.87641   0.00058   0.00098  10.04550  i
55585.87690   0.00106   0.00098  10.04710  i
55585.87739  -0.00058   0.00096  10.04580  i
55585.87787   0.00284   0.00096  10.04850  i
55585.87836  -0.00312   0.00100  10.04250  i
55585.87886   0.00378   0.00097  10.04910  i
55585.87937   0.00269   0.00099  10.04840  i
55585.87985   0.00488   0.00100  10.05050  i
55585.88035   0.00239   0.00097  10.04830  i
55585.88084   0.00414   0.00098  10.04940  i
55585.88134   0.00504   0.00102  10.05030  i
55585.88181   0.00487   0.00098  10.05070  i
55585.88231   0.00595   0.00095  10.05120  i
55585.88280   0.00590   0.00099  10.05210  i
55585.88330   0.00532   0.00100  10.05110  i
55585.88379   0.00568   0.00097  10.05120  i
55585.88429   0.00534   0.00095  10.05050  i
55585.88479   0.00639   0.00096  10.05190  i
55585.88528   0.00943   0.00097  10.05510  i
55585.88576   0.00599   0.00098  10.05160  i
55585.88625   0.00566   0.00098  10.05100  i
55585.88674   0.00795   0.00097  10.05400  i
55585.88725   0.00868   0.00097  10.05450  i
55585.88774   0.00880   0.00098  10.05440  i
55585.88824   0.01009   0.00097  10.05630  i
55585.88873   0.01111   0.00096  10.05670  i
55585.88922   0.00570   0.00098  10.05130  i
55585.88970   0.01113   0.00098  10.05690  i
55585.89019   0.01124   0.00100  10.05660  i
55585.89071   0.00957   0.00098  10.05450  i
55585.89120   0.01062   0.00099  10.05620  i
55585.89169   0.00859   0.00098  10.05370  i
55585.89218   0.00622   0.00101  10.05160  i
55585.89268   0.00892   0.00097  10.05420  i
55585.89315   0.00916   0.00100  10.05490  i
55585.89365   0.01212   0.00099  10.05730  i
55585.89414   0.00790   0.00098  10.05320  i
55585.89465   0.01155   0.00099  10.05730  i
55585.89515   0.01190   0.00096  10.05700  i
55585.89563   0.01023   0.00100  10.05580  i
55585.89613   0.00792   0.00100  10.05310  i
55585.89661   0.01063   0.00098  10.05580  i
55585.89711   0.00897   0.00097  10.05390  i
55585.89759   0.00920   0.00100  10.05410  i
55585.89808   0.01213   0.00100  10.05730  i
55585.89858   0.01032   0.00098  10.05530  i
55585.89908   0.01034   0.00099  10.05540  i
55585.89957   0.01033   0.00099  10.05570  i
55585.90006   0.01042   0.00097  10.05570  i
55585.90056   0.00806   0.00100  10.05340  i
55585.90104   0.01057   0.00096  10.05580  i
55585.90154   0.01121   0.00096  10.05660  i
55585.90203   0.00796   0.00096  10.05250  i
55585.90254   0.00945   0.00099  10.05450  i
55585.90304   0.00911   0.00096  10.05390  i
55585.90352   0.01130   0.00097  10.05690  i
55585.90401   0.01409   0.00096  10.05890  i
55585.90450   0.00892   0.00096  10.05380  i
55585.90499   0.01382   0.00096  10.05880  i
55585.90548   0.00830   0.00096  10.05390  i
55585.90598   0.00941   0.00096  10.05470  i
55585.90648   0.01248   0.00097  10.05790  i
55585.90698   0.00591   0.00099  10.05060  i
55585.90746   0.01174   0.00101  10.05680  i
55585.90796   0.00718   0.00097  10.05190  i
55585.90845   0.00848   0.00099  10.05350  i
55585.90894   0.00638   0.00098  10.05070  i
55585.90942   0.01164   0.00100  10.05680  i
55585.90992   0.00869   0.00099  10.05360  i
55585.91043   0.01236   0.00100  10.05740  i
55585.91092   0.01262   0.00101  10.05740  i
55585.91140   0.00849   0.00101  10.05320  i
55585.91189   0.01076   0.00102  10.05550  i
55585.91238   0.01231   0.00112  10.05770  i
55585.91287   0.01145   0.00099  10.05630  i
55585.91337   0.00777   0.00097  10.05300  i
55585.91387   0.01009   0.00097  10.05560  i
55585.91437   0.01106   0.00101  10.05550  i
55585.91487   0.01535   0.00109  10.06000  i
55585.91536   0.01524   0.00103  10.05980  i
55585.91584   0.00940   0.00101  10.05370  i
55585.91634   0.01090   0.00097  10.05590  i
55585.91682   0.01218   0.00096  10.05660  i
55585.91731   0.01164   0.00098  10.05620  i
55585.91781   0.01146   0.00096  10.05630  i
55585.91831   0.00643   0.00096  10.05100  i
55585.91881   0.01173   0.00096  10.05590  i
55585.91929   0.00985   0.00102  10.05420  i
55585.91978   0.01086   0.00097  10.05560  i
55585.92027   0.00944   0.00098  10.05370  i
55585.92077   0.01148   0.00101  10.05650  i
55585.92126   0.01150   0.00101  10.05610  i
55585.92175   0.01122   0.00102  10.05570  i
55585.92225   0.01284   0.00105  10.05740  i
55585.92274   0.00812   0.00098  10.05230  i
55629.61605  -0.00259   0.00130  11.31800  i
55629.61679  -0.00226   0.00128  11.31860  i
55629.61773   0.00229   0.00129  11.32370  i
55629.61846  -0.00139   0.00128  11.32000  i
55629.61936  -0.00036   0.00129  11.32080  i
55629.62009   0.00262   0.00129  11.32380  i
55629.62103   0.00060   0.00127  11.32220  i
55629.62176   0.00238   0.00128  11.32310  i
55629.62269  -0.00092   0.00128  11.32030  i
55629.62342   0.00062   0.00127  11.32260  i
55629.62434  -0.00272   0.00127  11.31900  i
55629.62507  -0.00008   0.00127  11.32160  i
55629.62600  -0.00027   0.00127  11.32120  i
55629.62674   0.00236   0.00127  11.32510  i
55629.62766   0.00158   0.00128  11.32390  i
55629.62840   0.00102   0.00127  11.32280  i
55629.62932  -0.00192   0.00127  11.31970  i
55629.63006  -0.00096   0.00126  11.32100  i
55629.63098  -0.00149   0.00127  11.32010  i
55629.63171  -0.00209   0.00126  11.32030  i
55629.63265   0.00085   0.00127  11.32240  i
55629.63338   0.00151   0.00127  11.32400  i
55629.63429   0.00268   0.00127  11.32440  i
55629.63502  -0.00203   0.00126  11.32080  i
55629.63595   0.00475   0.00127  11.32640  i
55629.63669   0.00234   0.00127  11.32490  i
55629.63762   0.00343   0.00127  11.32490  i
55629.63834   0.00211   0.00127  11.32470  i
55629.63927   0.00434   0.00127  11.32560  i
55629.64001   0.00275   0.00127  11.32510  i
55629.64096   0.00536   0.00126  11.32770  i
55629.64169   0.00274   0.00127  11.32490  i
55629.64259   0.00616   0.00127  11.32840  i
55629.64332   0.00700   0.00127  11.32900  i
55629.64422   0.00510   0.00127  11.32790  i
55629.64495   0.00442   0.00127  11.32670  i
55629.64589   0.00797   0.00127  11.33070  i
55629.64663   0.00798   0.00126  11.33060  i
55629.64755   0.00843   0.00126  11.33080  i
55629.64827   0.00873   0.00127  11.33130  i
55629.64924   0.00831   0.00127  11.33050  i
55629.64998   0.00664   0.00126  11.32910  i
55629.65090   0.00984   0.00127  11.33230  i
55629.65162   0.00502   0.00126  11.32710  i
55629.65253   0.00888   0.00126  11.33180  i
55629.65325   0.00861   0.00126  11.33090  i
55629.65417   0.00606   0.00126  11.32820  i
55629.65489   0.00845   0.00125  11.33080  i
55629.65581   0.00870   0.00126  11.33100  i
55629.65655   0.00536   0.00125  11.32820  i
55629.65750   0.01125   0.00126  11.33420  i
55629.65823   0.01051   0.00125  11.33320  i
55629.65915   0.01009   0.00126  11.33290  i
55629.65988   0.00801   0.00126  11.33080  i
55629.66081   0.00918   0.00125  11.33220  i
55629.66155   0.01061   0.00126  11.33380  i
55629.66247   0.00640   0.00125  11.32950  i
55629.66319   0.01178   0.00126  11.33510  i
55629.66411   0.01055   0.00125  11.33290  i
55629.66484   0.00814   0.00125  11.33050  i
55629.66580   0.01306   0.00126  11.33640  i
55629.66653   0.00950   0.00126  11.33200  i
55629.66745   0.01073   0.00125  11.33360  i
55629.66818   0.01141   0.00124  11.33410  i
55629.66911   0.01299   0.00125  11.33630  i
55629.66985   0.00799   0.00125  11.33100  i
55629.67076   0.01133   0.00125  11.33460  i
55629.67149   0.01179   0.00125  11.33490  i
55629.67239   0.00867   0.00125  11.33150  i
55629.67312   0.01227   0.00125  11.33490  i
55629.67407   0.01058   0.00125  11.33360  i
55629.67480   0.01152   0.00125  11.33480  i
55629.67574   0.01075   0.00125  11.33370  i
55629.67646   0.01297   0.00125  11.33570  i
55629.67739   0.01150   0.00126  11.33470  i
55629.67813   0.01308   0.00126  11.33580  i
55629.67904   0.01248   0.00125  11.33560  i
55629.67977   0.01316   0.00126  11.33630  i
55629.68070   0.00955   0.00125  11.33300  i
55629.68143   0.01100   0.00125  11.33400  i
55629.68237   0.00817   0.00125  11.33150  i
55629.68311   0.01118   0.00125  11.33460  i
55629.68401   0.01198   0.00126  11.33510  i
55629.68473   0.00682   0.00125  11.32990  i
55629.68567   0.01129   0.00125  11.33380  i
55629.68641   0.01279   0.00125  11.33660  i
55629.68733   0.01074   0.00125  11.33390  i
55629.68806   0.01065   0.00126  11.33330  i
55629.68899   0.01190   0.00125  11.33530  i
55629.68972   0.00978   0.00125  11.33320  i
55629.69066   0.01078   0.00126  11.33370  i
55629.69140   0.01070   0.00126  11.33350  i
55629.69231   0.00970   0.00125  11.33360  i
55629.69305   0.00836   0.00125  11.33100  i
55629.69398   0.01050   0.00126  11.33260  i
55629.69471   0.01154   0.00126  11.33380  i
55629.69563   0.01013   0.00126  11.33240  i
55629.69636   0.01153   0.00127  11.33400  i
55629.69729   0.01190   0.00126  11.33470  i
55629.69804   0.01193   0.00126  11.33520  i
55629.69898   0.01078   0.00126  11.33470  i
55629.69972   0.01068   0.00126  11.33440  i
55629.70063   0.01075   0.00126  11.33390  i
55629.70137   0.01261   0.00126  11.33650  i
55629.70230   0.01140   0.00126  11.33460  i
55629.70303   0.01104   0.00126  11.33480  i
55629.70393   0.01269   0.00126  11.33590  i
55629.70467   0.01250   0.00126  11.33650  i
55629.70559   0.01355   0.00125  11.33690  i
55629.70631   0.01374   0.00126  11.33730  i
55629.70729   0.01150   0.00125  11.33440  i
55629.70802   0.01328   0.00126  11.33730  i
55629.70895   0.01147   0.00126  11.33460  i
55629.70968   0.01344   0.00125  11.33650  i
55629.71062   0.01166   0.00125  11.33500  i
55629.71134   0.00789   0.00125  11.33120  i
55629.71228   0.01410   0.00125  11.33770  i
55629.71302   0.00799   0.00125  11.33060  i
55629.71394   0.01135   0.00126  11.33370  i
55629.71467   0.01016   0.00126  11.33340  i
55629.71564   0.01138   0.00126  11.33480  i
55629.71636   0.01396   0.00125  11.33750  i
55629.71730   0.01294   0.00125  11.33590  i
55629.71803   0.00987   0.00125  11.33330  i
55629.71894   0.01162   0.00126  11.33470  i
55629.71966   0.01140   0.00125  11.33470  i
55629.72057   0.01203   0.00126  11.33500  i
55629.72131   0.00952   0.00125  11.33380  i
55629.72224   0.01171   0.00126  11.33560  i
55629.72296   0.01181   0.00125  11.33580  i
55629.72389   0.00969   0.00125  11.33330  i
55629.72464   0.01276   0.00125  11.33600  i
55629.72555   0.01120   0.00125  11.33510  i
55629.72628   0.01316   0.00126  11.33630  i
55629.72722   0.01188   0.00125  11.33520  i
55629.72795   0.01215   0.00125  11.33540  i
55629.72887   0.01007   0.00125  11.33400  i
55629.72960   0.01001   0.00125  11.33330  i
55629.73053   0.01321   0.00125  11.33650  i
55629.73126   0.01230   0.00125  11.33550  i
55629.73217   0.00775   0.00124  11.33170  i
55629.73291   0.01233   0.00126  11.33550  i
55629.73382   0.01125   0.00126  11.33500  i
55629.73455   0.01439   0.00125  11.33810  i
55629.73546   0.01235   0.00126  11.33580  i
55629.73620   0.00793   0.00125  11.33290  i
55629.73712   0.00730   0.00125  11.33090  i
55629.73785   0.01323   0.00125  11.33680  i
55629.73878   0.01453   0.00124  11.33850  i
55629.73951   0.01089   0.00124  11.33490  i
55629.74044   0.01271   0.00125  11.33580  i
55629.74116   0.01054   0.00125  11.33460  i
55629.74208   0.00960   0.00124  11.33280  i
55629.74282   0.01177   0.00125  11.33530  i
55629.74374   0.01210   0.00125  11.33610  i
55629.74447   0.00989   0.00125  11.33350  i
55629.74540   0.01372   0.00126  11.33670  i
55629.74614   0.01089   0.00125  11.33460  i
55629.74706   0.01010   0.00125  11.33350  i
55629.74778   0.00870   0.00126  11.33110  i
55629.74872   0.00849   0.00126  11.33190  i
55629.74946   0.01028   0.00126  11.33330  i
55629.75037   0.00954   0.00125  11.33260  i
55629.75113   0.01233   0.00126  11.33630  i
55629.75204   0.01086   0.00126  11.33400  i
55629.75278   0.01334   0.00126  11.33640  i
55629.75370   0.00860   0.00126  11.33180  i
55629.75444   0.01048   0.00126  11.33340  i
55629.75535   0.01103   0.00126  11.33420  i
55629.75609   0.00751   0.00126  11.33150  i
55629.75703   0.00641   0.00126  11.33020  i
55629.75776   0.00712   0.00125  11.33110  i
55629.75870   0.01229   0.00127  11.33550  i
55629.75944   0.00989   0.00126  11.33400  i
55629.76036   0.01111   0.00126  11.33490  i
55629.76110   0.01146   0.00126  11.33530  i
55629.76203   0.00951   0.00126  11.33330  i
55629.76276   0.00790   0.00126  11.33170  i
55629.76368   0.00974   0.00126  11.33340  i
55629.76441   0.01009   0.00126  11.33310  i
55629.76535   0.01377   0.00127  11.33770  i
55629.76608   0.01057   0.00127  11.33380  i
55629.76702   0.00999   0.00127  11.33410  i
55629.76775   0.00720   0.00126  11.33170  i
55629.76867   0.01084   0.00126  11.33480  i
55629.76941   0.00812   0.00126  11.33200  i
55629.77030   0.00892   0.00127  11.33180  i
55629.77102   0.00847   0.00126  11.33240  i
55629.77194   0.00944   0.00127  11.33270  i
55629.77268   0.00903   0.00126  11.33290  i
55629.77360   0.01091   0.00127  11.33470  i
55629.77434   0.00733   0.00126  11.33060  i
55629.77527   0.01108   0.00127  11.33390  i
55629.77600   0.00896   0.00127  11.33300  i
55629.77690   0.01000   0.00127  11.33260  i
55629.77763   0.00946   0.00127  11.33350  i
55629.77855   0.00743   0.00127  11.33150  i
55629.77928   0.01110   0.00127  11.33390  i
55629.78020   0.01079   0.00127  11.33400  i
55629.78094   0.00899   0.00126  11.33250  i
55629.78188   0.00643   0.00126  11.33000  i
55629.78259   0.01184   0.00126  11.33480  i
55629.78352   0.00617   0.00128  11.32890  i
55629.78426   0.00615   0.00126  11.33070  i
55629.78518   0.00661   0.00126  11.33040  i
55629.78592   0.00657   0.00127  11.32980  i
55629.78684   0.00713   0.00126  11.33030  i
55629.78756   0.00507   0.00126  11.32810  i
55629.78849   0.00440   0.00126  11.32770  i
55629.78921   0.00359   0.00126  11.32630  i
55629.79015   0.00241   0.00126  11.32600  i
55629.79089   0.00003   0.00125  11.32330  i
55629.79181  -0.00091   0.00127  11.32230  i
55629.79254   0.00482   0.00127  11.32720  i
55629.79346   0.00219   0.00127  11.32480  i
55629.79418   0.00235   0.00127  11.32560  i
55629.79508  -0.00036   0.00127  11.32260  i
55629.79582   0.00072   0.00129  11.32330  i
55629.79674  -0.00039   0.00127  11.32310  i
55629.79748   0.00002   0.00127  11.32360  i
55629.79843  -0.00145   0.00128  11.32160  i
55629.79916   0.00094   0.00127  11.32420  i
55629.80008   0.00013   0.00127  11.32350  i
55629.80082  -0.00226   0.00127  11.32090  i
55629.80175  -0.00277   0.00127  11.32050  i
55629.80249   0.00099   0.00127  11.32450  i
55629.80341  -0.00006   0.00127  11.32390  i
55629.80414   0.00088   0.00127  11.32460  i
55629.80579   0.00132   0.00127  11.32550  i
55629.80674  -0.00286   0.00127  11.32150  i
55629.80746  -0.00034   0.00127  11.32320  i
55629.80840  -0.00181   0.00128  11.32230  i
55629.80913  -0.00145   0.00127  11.32190  i
55629.81006   0.00030   0.00127  11.32410  i
55629.81080  -0.00046   0.00128  11.32290  i
55629.81172  -0.00278   0.00127  11.32120  i
55629.81246  -0.00351   0.00128  11.32140  i
55629.81338  -0.00217   0.00128  11.32230  i
55629.81411  -0.00034   0.00129  11.32380  i
55629.81505   0.00262   0.00128  11.32740  i
55629.81576   0.00178   0.00128  11.32590  i
55629.81668   0.00117   0.00128  11.32640  i
55629.81741  -0.00282   0.00128  11.32290  i
55629.81837   0.00343   0.00129  11.32820  i
55629.81911   0.00121   0.00129  11.32540  i
55629.82001  -0.00119   0.00128  11.32260  i
55629.82075  -0.00082   0.00129  11.32330  i
55629.82168   0.00389   0.00130  11.32770  i
55629.82241   0.00228   0.00130  11.32610  i
55629.82337   0.00200   0.00131  11.32510  i
55629.82410  -0.00039   0.00132  11.32320  i
55629.82503  -0.00099   0.00130  11.32240  i
55629.82575  -0.00103   0.00129  11.32040  i
55629.82667   0.00007   0.00130  11.32420  i
55629.82739  -0.00015   0.00130  11.32400  i
55629.82833   0.00058   0.00131  11.32480  i
55629.82907  -0.00009   0.00130  11.32430  i
55629.82999  -0.00114   0.00130  11.32300  i
55629.83073   0.00364   0.00130  11.32880  i
55629.83167  -0.00048   0.00130  11.32470  i
55629.83239   0.00297   0.00129  11.32750  i
55629.83333   0.00159   0.00129  11.32590  i
55629.83407   0.00053   0.00131  11.32410  i
55629.83499  -0.00142   0.00131  11.32210  i
55629.83573  -0.00066   0.00131  11.32260  i
55629.83665  -0.00122   0.00131  11.32280  i
55629.83738  -0.00168   0.00131  11.32150  i


==> data/HTR364-003_rvtable.dat <==
*2455483.74899        39.07      10.70      -17.40     6.50       NULL       0.973382   FIES
*2455488.74737        -152.93    16.90      24.70      17.20      NULL       0.344035   FIES
2455466.12094        -92.77     2.40       -7.06      3.64       0.1290     0.139360   Keck
2455468.11371        111.39     1.86       4.37       2.92       0.1290     0.685817   Keck
2455468.12932        NULL       NULL       0.45       2.76       0.1290     0.690096   Keck
2455470.12970        -118.71    2.72       2.26       2.07       0.1240     0.238638   Keck
2455482.73469        106.37     10.20      7.70       9.60       NULL       0.695244   FIES
2455486.74544        97.37      8.50       8.90       8.30       NULL       0.795068   FIES
2455490.72460        78.27      8.50       -23.80     6.40       NULL       0.886231   FIES
2455501.03468        117.01     2.39       9.98       2.63       0.1270     0.713392   Keck
2455523.09695        126.39     2.09       0.65       4.88       0.1340     0.763301   Keck
2455529.15460        -55.78     2.32       -11.07     2.00       0.1290     0.424429   Keck
2455545.14866        103.29     3.12       9.13       3.56       0.1250     0.810313   Keck

